The Linear Centroids Hypothesis: Features as Directions Learned by Local Experts

The Linear Representation Hypothesis (LRH) identifies features of a trained deep network (DN) as linear directions in the activation spaces, i.e., output spaces of intermediate layers. This characterization decouples the input-output maps learned by a DN from the organization of feature directions in its activation spaces. We introduce the Linear Centroids Hypothesis (LCH), which instead identifies features with linear directions among a DN's centroid spaces -- where any vector denotes a centroid or summary of a local affine expert characterizing the learned input-output maps of the DN exactly (e.g., for piecewise-affine DNs) or approximately (e.g., for smooth DNs like transformers). We show that replacing intermediate activations with centroids yields a functional drop-in alternative for standard interpretability tools. Empirically, this change yields sparser, more downstream-useful feature dictionaries on DINO ViTs, suppresses spurious directions on a controlled task, recovers interpretable circuits in GPT2-Large, and produces faithful gradient-based saliency maps. LCH unifies dictionaries, probing, circuits, and saliency maps into a single geometric object grounded in the network's input-output map -- making interpretability mechanistic by construction rather than post hoc. Code to study the LCH https://github.com/ThomasWalker1/LinearCentroidsHypothesis .

==> data/all-exp10-k32-seed0_firing_dist.csv <==
series,rank,activation_frequency,log_activation_frequency
Latents,0,441264,5.6446984974922945
Latents,10,126907,5.103485577788394
Latents,20,60157,4.779286170071414
Latents,30,44654,4.6498603680424635
Latents,40,40488,4.607326324300732
Latents,50,34998,4.544043226813659
Latents,60,32045,4.505760275920085
Latents,70,30658,4.486543819882519
Latents,80,29458,4.469203257834216
Latents,90,28133,4.449216046206292
Latents,100,26495,4.423163923850349
Latents,110,26001,4.414990051283522
Latents,120,25437,4.405465889984525
Latents,130,24664,4.392063511718452
Latents,140,23504,4.371141778446181
Latents,150,23027,4.362237360964099
Latents,160,22594,4.3539931244194845
Latents,170,22387,4.349995899262856
Latents,180,22112,4.344628025694105
Latents,190,21861,4.339670024244455
Latents,200,21609,4.334634669496352
Latents,210,21410,4.330616667294438
Latents,220,20997,4.3221572482330775
Latents,230,20513,4.312029180025536
Latents,240,20258,4.306596566797276
Latents,250,19892,4.298678450560187
Latents,260,19497,4.289967791686734
Latents,270,19291,4.28535474103037
Latents,280,19117,4.28141974015399
Latents,290,18963,4.277907045047425
Latents,300,18675,4.271260610487436
Latents,310,18385,4.264463634204882
Latents,320,18189,4.2598088229546285
Latents,330,18056,4.256621546069706
Latents,340,17660,4.24699069924155
Latents,350,17388,4.240249631518799
Latents,360,17283,4.237619129946189
Latents,370,16963,4.229502662085074
Latents,380,16786,4.2249472187770865
Latents,390,16436,4.215796132589833
Latents,400,16171,4.208736877114406
Latents,410,16007,4.204309944940537
Latents,420,15852,4.200084063662152
Latents,430,15712,4.196231470442875
Latents,440,15556,4.191897934475422
Latents,450,15430,4.188365926063148
Latents,460,15208,4.1820721038573865
Latents,470,15106,4.179149480361149
Latents,480,14931,4.174088895463686
Latents,490,14747,4.1687036802490764
Latents,500,14551,4.162892840714255
Latents,510,14355,4.157003196832525
Latents,520,14201,4.152318927424646
Latents,530,14001,4.1461590556048185
Latents,540,13874,4.142201690163513
Latents,550,13735,4.137828663756581
Latents,560,13642,4.134878045195129
Latents,570,13436,4.128269995169627
Latents,580,13247,4.122117536313263
Latents,590,13105,4.117437025282619
Latents,600,13029,4.114911084081892
Latents,610,12872,4.109646031090973
Latents,620,12679,4.103085001841615
Latents,630,12597,4.1002671293576025
Latents,640,12413,4.093876755390045
Latents,650,12316,4.090469680231161
Latents,660,12223,4.087177811761157
Latents,670,12073,4.08181520063228
Latents,680,11968,4.078021580520386
Latents,690,11896,4.0754009555138975
Latents,700,11792,4.071587470514976
Latents,710,11704,4.068334313117255
Latents,720,11630,4.0655797147284485
Latents,730,11540,4.062205808819713
Latents,740,11419,4.057628072955569
Latents,750,11277,4.0521935804334746
Latents,760,11172,4.048130927028968
Latents,770,11093,4.045049012988961
Latents,780,10982,4.040681439373358
Latents,790,10827,4.03450813677917
Latents,800,10738,4.030923399627219
Latents,810,10660,4.027757204690554
Latents,820,10579,4.0244446171313495
Latents,830,10461,4.019573202095639
Latents,840,10318,4.0135955235372895
Latents,850,10238,4.010215125214227
Latents,860,10152,4.006551609086649
Latents,870,10016,4.000694315866355
Latents,880,9943,3.997517439414725
Latents,890,9841,3.9930392318069097
Latents,900,9787,3.9906495883188544
Latents,910,9748,3.9889155205126867
Latents,920,9671,3.9854713832895876
Latents,930,9533,3.9792295930221555
Latents,940,9459,3.975845225467567
Latents,950,9348,3.9707187037201894
Latents,960,9262,3.9667047766578745
Latents,970,9169,3.9623219727295846
Latents,980,9113,3.9596613702734955
Latents,990,9033,3.9558320102324216
Latents,1000,8981,3.9533246963891853
Latents,1010,8946,3.9516288938366384
Latents,1020,8870,3.9479236198317262
Latents,1030,8796,3.944285220688753
Latents,1040,8740,3.941511432634403
Latents,1050,8654,3.9372168908627057
Latents,1060,8576,3.933284772348695
Latents,1070,8489,3.928856533581911
Latents,1080,8442,3.9264453478183894
Latents,1090,8384,3.9234512696396515
Latents,1100,8310,3.9196010237841112
Latents,1110,8241,3.9159799141402245
Latents,1120,8177,3.9125939977521056
Latents,1130,8108,3.9089137400209713
Latents,1140,8059,3.9062811557721533
Latents,1150,7994,3.9027641439240863
Latents,1160,7946,3.900148560719344
Latents,1170,7905,3.897901874268228
Latents,1180,7799,3.8920389203412915
Latents,1190,7762,3.8899736384039962
Latents,1200,7690,3.885926339801431
Latents,1210,7642,3.8832070333523903
Latents,1220,7592,3.880356199419236
Latents,1230,7518,3.8761023213777936
Latents,1240,7456,3.872505899345925
Latents,1250,7409,3.8697595947824106
Latents,1260,7357,3.866700756042499
Latents,1270,7313,3.8640955734242475
Latents,1280,7268,3.8614149186359965
Latents,1290,7201,3.8573928109209015
Latents,1300,7157,3.8547310172139424
Latents,1310,7089,3.8505849763520317
Latents,1320,7036,3.8473258307854237
Latents,1330,6979,3.8437931983259124
Latents,1340,6917,3.839917775678681
Latents,1350,6845,3.8353734524700087
Latents,1360,6809,3.833083334178343
Latents,1370,6750,3.829303772831025
Latents,1380,6711,3.826787238816292
Latents,1390,6653,3.8230175234460493
Latents,1400,6606,3.8199385693553953
Latents,1410,6579,3.8181598863971855
Latents,1420,6511,3.8136476953468965
Latents,1430,6475,3.8112397727532894
Latents,1440,6424,3.8078055322706246
Latents,1450,6399,3.8061121101690913
Latents,1460,6341,3.8021577531869615
Latents,1470,6281,3.798028793404073
Latents,1480,6238,3.795045370421125
Latents,1490,6187,3.7914801160200007
Latents,1500,6145,3.788521887222473
Latents,1510,6100,3.785329835010767
Latents,1520,6041,3.7811088357294667
Latents,1530,5994,3.7777167386096258
Latents,1540,5967,3.775756037844098
Latents,1550,5917,3.772101569277012
Latents,1560,5866,3.7683420586445333
Latents,1570,5822,3.765072201102792
Latents,1580,5801,3.763502865467597
Latents,1590,5759,3.7603470785299065
Latents,1600,5715,3.7570162347313008
Latents,1610,5686,3.754806855354423
Latents,1620,5657,3.752586178740409
Latents,1630,5590,3.747411807886423
Latents,1640,5544,3.7438232216037504
Latents,1650,5485,3.73917663191073
Latents,1660,5452,3.736555847162636
Latents,1670,5418,3.7338390006971496
Latents,1680,5385,3.7311857076340003
Latents,1690,5346,3.7280289544205183
Latents,1700,5317,3.725666660314179
Latents,1710,5291,3.723537761532057
Latents,1720,5257,3.7207379770184255
Latents,1730,5225,3.7180862947830917
Latents,1740,5176,3.713994267660644
Latents,1750,5121,3.709354775834396
Latents,1760,5094,3.707058940627596
Latents,1770,5072,3.7051792448736762
Latents,1780,5019,3.700617195682057
Latents,1790,4984,3.697578033651113
Latents,1800,4950,3.694605198933569
Latents,1810,4924,3.6923180442592787
Latents,1820,4895,3.6897526961391565
Latents,1830,4873,3.6877964113812944
Latents,1840,4857,3.6863681034730362
Latents,1850,4828,3.6837672614253116
Latents,1860,4782,3.679609571779756
Latents,1870,4750,3.676693609624867
Latents,1880,4729,3.6747693140154265
Latents,1890,4708,3.672836454171397
Latents,1900,4684,3.6706168864003255
Latents,1910,4663,3.668665415454492
Latents,1920,4642,3.666705136119899
Latents,1930,4611,3.6637951222194074
Latents,1940,4597,3.6624745037503095
Latents,1950,4582,3.6610550848533787
Latents,1960,4566,3.6595359071542166
Latents,1970,4536,3.65667304588485
Latents,1980,4505,3.653694795315082
Latents,1990,4479,3.651181062444688
Latents,2000,4446,3.647969458362972
Latents,2010,4430,3.6464037262230695
Latents,2020,4409,3.644340098826323
Latents,2030,4371,3.6405808064896528
Latents,2040,4344,3.6378898165807905
Latents,2050,4316,3.635081436010873
Latents,2060,4296,3.6330642726914992
Latents,2070,4281,3.631545227834309
Latents,2080,4257,3.6291036501771363
Latents,2090,4241,3.62746827245971
Latents,2100,4217,3.6250036010148636
Latents,2110,4199,3.62314587463794
Latents,2120,4176,3.620760489994206
Latents,2130,4159,3.6189889203649335
Latents,2140,4135,3.6164755138885654
Latents,2150,4097,3.6124659639531425
Latents,2160,4070,3.60959440922522
Latents,2170,4049,3.6073477767684134
Latents,2180,4025,3.6047658847038875
Latents,2190,4003,3.602385590105105
Latents,2200,3985,3.600428325732131
Latents,2210,3971,3.598899887063883
Latents,2220,3951,3.596707029681446
Latents,2230,3940,3.595496221825574
Latents,2240,3916,3.5928426831311002
Latents,2250,3891,3.5900612308037427
Latents,2260,3857,3.586249638866042
Latents,2270,3818,3.581835924057648
Latents,2280,3793,3.5789828427027905
Latents,2290,3766,3.5758803156806462
Latents,2300,3748,3.5737995822157407
Latents,2310,3735,3.5722906061514177
Latents,2320,3727,3.57135939275384
Latents,2330,3694,3.5674968911042226
Latents,2340,3677,3.5654936298688624
Latents,2350,3656,3.5630061870617937
Latents,2360,3628,3.5596672783880576
Latents,2370,3602,3.5565437084835145
Latents,2380,3581,3.554004321011903
Latents,2390,3550,3.550228353055094
Latents,2400,3525,3.5471591213274176
Latents,2410,3509,3.5451833682154064
Latents,2420,3483,3.541953474458236
Latents,2430,3471,3.540454613671412
Latents,2440,3456,3.5385737338068557
Latents,2450,3430,3.5352941200427703
Latents,2460,3407,3.5323721335678773
Latents,2470,3396,3.530967681571915
Latents,2480,3382,3.529173603261723
Latents,2490,3368,3.527372082827612
Latents,2500,3343,3.5241363765925686
Latents,2510,3329,3.522313795156667
Latents,2520,3308,3.519565500880509
Latents,2530,3294,3.5177235948337358
Latents,2540,3269,3.514414920580369
Latents,2550,3255,3.512550992904211
Latents,2560,3240,3.510545010206612
Latents,2570,3222,3.5081255360831993
Latents,2580,3191,3.5039268041935103
Latents,2590,3167,3.500648063371912
Latents,2600,3145,3.497620649781288
Latents,2610,3134,3.4960989921325716
Latents,2620,3121,3.4942937686653326
Latents,2630,3102,3.4916417934775863
Latents,2640,3083,3.488973524726508
Latents,2650,3062,3.486005186362242
Latents,2660,3037,3.4824447919182653
Latents,2670,3019,3.479863113023098
Latents,2680,3005,3.4778444763387584
Latents,2690,2986,3.4750898033890065
Latents,2700,2966,3.472171146692363
Latents,2710,2952,3.470116353151004
Latents,2720,2924,3.465977368285823
Latents,2730,2905,3.4631461367263494
Latents,2740,2890,3.4608978427565478
Latents,2750,2878,3.4590907896005865
Latents,2760,2856,3.455758203104137
Latents,2770,2838,3.4530123911214554
Latents,2780,2821,3.4504030861553665
Latents,2790,2801,3.4473131088235682
Latents,2800,2788,3.445292769425972
Latents,2810,2759,3.4407517004791854
Latents,2820,2742,3.438067450453494
Latents,2830,2728,3.4358443659844413
Latents,2840,2710,3.432969290874406
Latents,2850,2691,3.4299136977637543
Latents,2860,2668,3.426185825244511
Latents,2870,2648,3.422917980767662
Latents,2880,2638,3.4212747912103465
Latents,2890,2627,3.4194600727860704
Latents,2900,2614,3.4173055832445254
Latents,2910,2601,3.415140352195873
Latents,2920,2593,3.4138025167693513
Latents,2930,2586,3.4126285205443754
Latents,2940,2566,3.4092566520389096
Latents,2950,2553,3.40705081480425
Latents,2960,2538,3.404491617758686
Latents,2970,2527,3.4026052419199146
Latents,2980,2510,3.399673721481038
Latents,2990,2502,3.398287305357401
Latents,3000,2491,3.3963737275365067
Latents,3010,2482,3.3948017771627113
Latents,3020,2471,3.3928727454020793
Latents,3030,2461,3.391111613702803
Latents,3040,2450,3.3891660843645326
Latents,3050,2437,3.386855529184724
Latents,3060,2421,3.383994789441733
Latents,3070,2392,3.3787611753163733
Latents,3080,2386,3.3776704393343233
Latents,3090,2372,3.375114684692225
Latents,3100,2352,3.371437317404101
Latents,3110,2333,3.3679147387937527
Latents,3120,2312,3.3639878297484915
Latents,3130,2300,3.361727836017593
Latents,3140,2286,3.359076226059263
Latents,3150,2277,3.3573630306151427
Latents,3160,2266,3.3552599055273786
Latents,3170,2258,3.353723937588949
Latents,3180,2246,3.351409751925439
Latents,3190,2237,3.34966598409663
Latents,3200,2222,3.346744054604849
Latents,3210,2209,3.344195715871435
Latents,3220,2203,3.343014497150768
Latents,3230,2186,3.339650157613684
Latents,3240,2176,3.3376588910261424
Latents,3250,2159,3.334252642334231
Latents,3260,2153,3.3330440298234874
Latents,3270,2136,3.3296012483565187
Latents,3280,2121,3.3265406685165617
Latents,3290,2110,3.3242824552976926
Latents,3300,2095,3.3211840273023143
Latents,3310,2086,3.319314304090512
Latents,3320,2070,3.315970345456918
Latents,3330,2060,3.3138672203691533
Latents,3340,2052,3.3121773564397787
Latents,3350,2038,3.3092041796704077
Latents,3360,2026,3.3066394410242617
Latents,3370,2017,3.3047058982127653
Latents,3380,2010,3.303196057420489
Latents,3390,1998,3.3005954838899636
Latents,3400,1992,3.29928933408768
Latents,3410,1978,3.2962262872611605
Latents,3420,1965,3.2933625547114453
Latents,3430,1953,3.2907022432878543
Latents,3440,1943,3.2884728005997825
Latents,3450,1929,3.2853322276438846
Latents,3460,1916,3.2823955047425257
Latents,3470,1901,3.278982116865443
Latents,3480,1885,3.2753113545418118
Latents,3490,1875,3.2730012720637376
Latents,3500,1859,3.269279389771899
Latents,3510,1852,3.2676409823459154
Latents,3520,1844,3.2657609167176105
Latents,3530,1824,3.2610248339923973
Latents,3540,1813,3.258397804095509
Latents,3550,1805,3.256477206241677
Latents,3560,1790,3.2528530309798933
Latents,3570,1782,3.250907699700856
Latents,3580,1771,3.248218561190075
Latents,3590,1766,3.24699069924155
Latents,3600,1751,3.243286146083446
Latents,3610,1741,3.240798771117331
Latents,3620,1725,3.236789099409293
Latents,3630,1707,3.2322335211147335
Latents,3640,1693,3.2286569581089353
Latents,3650,1685,3.2265999052073573
Latents,3660,1673,3.2234959409623944
Latents,3670,1662,3.220631019448092
Latents,3680,1653,3.2182728535714475
Latents,3690,1649,3.217220655644519
Latents,3700,1638,3.2143138974244
Latents,3710,1630,3.2121876044039577
Latents,3720,1622,3.2100508498751372
Latents,3730,1611,3.207095540419218
Latents,3740,1600,3.204119982655925
Latents,3750,1593,3.2022157758011316
Latents,3760,1586,3.200303182981585
Latents,3770,1581,3.198931869932209
Latents,3780,1570,3.1958996524092336
Latents,3790,1560,3.1931245983544616
Latents,3800,1551,3.190611797813605
Latents,3810,1538,3.1869563354654122
Latents,3820,1529,3.1844074854123203
Latents,3830,1518,3.1812717715594614
Latents,3840,1514,3.180125875164054
Latents,3850,1505,3.1775364999298623
Latents,3860,1499,3.1758016328482794
Latents,3870,1483,3.1711411510283822
Latents,3880,1476,3.1690863574870227
Latents,3890,1467,3.166430113843283
Latents,3900,1459,3.1640552918934515
Latents,3910,1446,3.160168292958512
Latents,3920,1441,3.1586639808139894
Latents,3930,1431,3.1556396337597765
Latents,3940,1420,3.1522883443830567
Latents,3950,1405,3.1476763242410986
Latents,3960,1395,3.1445742076096166
Latents,3970,1386,3.141763230275788
Latents,3980,1371,3.1370374547895126
Latents,3990,1359,3.1332194567324945
Latents,4000,1345,3.128722284338427
Latents,4010,1331,3.124178055474675
Latents,4020,1323,3.121559844187501
Latents,4030,1306,3.115943176939055
Latents,4040,1301,3.1142772965615864
Latents,4050,1293,3.111598524880394
Latents,4060,1283,3.1082266563749283
Latents,4070,1270,3.103803720955957
Latents,4080,1258,3.0996806411092503
Latents,4090,1244,3.0948203803548
Latents,4100,1233,3.090963076595732
Latents,4110,1227,3.0888445627270045
Latents,4120,1213,3.083860800866573
Latents,4130,1203,3.0802656273398448
Latents,4140,1197,3.0780941504064105
Latents,4150,1184,3.073351702386901
Latents,4160,1177,3.0707764628434346
Latents,4170,1170,3.0681858617461617
Latents,4180,1158,3.0637085593914173
Latents,4190,1149,3.060320028688285
Latents,4200,1141,3.0572856444182146
Latents,4210,1132,3.0538464268522527
Latents,4220,1123,3.050379756261458
Latents,4230,1120,3.0492180226701815
Latents,4240,1108,3.044539760392411
Latents,4250,1100,3.041392685158225
Latents,4260,1092,3.0382226383687185
Latents,4270,1079,3.0330214446829107
Latents,4280,1073,3.030599721965951
Latents,4290,1060,3.0253058652647704
Latents,4300,1047,3.0199466816788423
Latents,4310,1038,3.016197353512439
Latents,4320,1030,3.012837224705172
Latents,4330,1021,3.0090257420869104
Latents,4340,1011,3.004751155591001
Latents,4350,997,2.998695158311656
Latents,4360,991,2.9960736544852753
Latents,4370,986,2.9938769149412114
Latents,4380,975,2.989004615698537
Latents,4390,968,2.9858753573083936
Latents,4400,960,2.9822712330395684
Latents,4410,951,2.978180516937414
Latents,4420,945,2.975431808509263
Latents,4430,935,2.9708116108725178
Latents,4440,928,2.967547976218862
Latents,4450,919,2.9633155113861114
Latents,4460,913,2.960470777534299
Latents,4470,904,2.9561684304753633
Latents,4480,894,2.951337518795918
Latents,4490,882,2.94546858513182
Latents,4500,873,2.94101424370557
Latents,4510,866,2.937517892017347
Latents,4520,853,2.9309490311675233
Latents,4530,846,2.9273703630390235
Latents,4540,839,2.9237619608287004
Latents,4550,832,2.920123326290724
Latents,4560,825,2.916453948549925
Latents,4570,819,2.9132839017604186
Latents,4580,810,2.90848501887865
Latents,4590,804,2.905256048748451
Latents,4600,796,2.900913067737669
Latents,4610,787,2.8959747323590648
Latents,4620,779,2.8915374576725643
Latents,4630,769,2.885926339801431
Latents,4640,762,2.8819549713396007
Latents,4650,749,2.8744818176994666
Latents,4660,742,2.870403905279027
Latents,4670,738,2.8680563618230415
Latents,4680,733,2.8651039746411278
Latents,4690,726,2.8609366207000937
Latents,4700,714,2.8536982117761744
Latents,4710,709,2.8506462351830666
Latents,4720,693,2.8407332346118066
Latents,4730,682,2.833784374656479
Latents,4740,677,2.8305886686851442
Latents,4750,669,2.8254261177678233
Latents,4760,661,2.82020145948564
Latents,4770,656,2.8169038393756605
Latents,4780,646,2.8102325179950842
Latents,4790,636,2.803457115648414
Latents,4800,628,2.797959643737196
Latents,4810,621,2.7930916001765804
Latents,4820,610,2.785329835010767
Latents,4830,602,2.7795964912578244
Latents,4840,594,2.7737864449811935
Latents,4850,585,2.7671558660821804
Latents,4860,581,2.7641761323903307
Latents,4870,573,2.75815462196739
Latents,4880,565,2.7520484478194387
Latents,4890,554,2.74350976472843
Latents,4900,545,2.7363965022766426
Latents,4910,536,2.72916478969277
Latents,4920,526,2.7209857441537393
Latents,4930,516,2.7126497016272113
Latents,4940,511,2.708420900134713
Latents,4950,500,2.6989700043360187
Latents,4960,492,2.6919651027673606
Latents,4970,487,2.6875289612146345
Latents,4980,480,2.681241237375587
Latents,4990,469,2.6711728427150834
Latents,5000,464,2.666517980554881
Latents,5010,458,2.660865478003869
Latents,5020,453,2.656098202012832
Latents,5030,449,2.6522463410033232
Latents,5040,439,2.6424645202421213
Latents,5050,432,2.635483746814912
Latents,5060,421,2.6242820958356683
Latents,5070,415,2.618048096712093
Latents,5080,410,2.6127838567197355
Latents,5090,406,2.6085260335771943
Latents,5100,398,2.599883072073688
Latents,5110,393,2.5943925503754266
Latents,5120,387,2.5877109650189114
Latents,5130,380,2.57978359661681
Latents,5140,376,2.575187844927661
Latents,5150,365,2.5622928644564746
Latents,5160,356,2.5514499979728753
Latents,5170,351,2.5453071164658243
Latents,5180,345,2.537819095073274
Latents,5190,339,2.530199698203082
Latents,5200,330,2.5185139398778875
Latents,5210,324,2.510545010206612
Latents,5220,315,2.4983105537896004
Latents,5230,311,2.4927603890268375
Latents,5240,305,2.484299839346786
Latents,5250,297,2.4727564493172123
Latents,5260,292,2.4653828514484184
Latents,5270,285,2.45484486000851
Latents,5280,279,2.4456042032735974
Latents,5290,273,2.436162647040756
Latents,5300,267,2.4265112613645754
Latents,5310,260,2.414973347970818
Latents,5320,253,2.403120521175818
Latents,5330,249,2.3961993470957363
Latents,5340,239,2.3783979009481375
Latents,5350,230,2.361727836017593
Latents,5360,224,2.3502480183341627
Latents,5370,216,2.334453751150931
Latents,5380,210,2.322219294733919
Latents,5390,199,2.298853076409707
Latents,5400,194,2.287801729930226
Latents,5410,187,2.271841606536499
Latents,5420,181,2.2576785748691846
Latents,5430,172,2.2355284469075487
Latents,5440,169,2.2278867046136734
Latents,5450,160,2.204119982655925
Latents,5460,152,2.1818435879447726
Latents,5470,143,2.155336037465062
Latents,5480,136,2.1335389083702174
Latents,5490,129,2.110589710299249
Latents,5500,124,2.093421685162235
Latents,5510,119,2.0755469613925306
Latents,5520,115,2.060697840353612
Latents,5530,110,2.041392685158225
Latents,5540,105,2.0211892990699383
Latents,5550,101,2.0043213737826426
Latents,5560,96,1.9822712330395684
Latents,5570,91,1.9590413923210936
Latents,5580,87,1.9395192526186185
Latents,5590,84,1.9242792860618816
Latents,5600,75,1.8750612633917
Latents,5610,72,1.8573324964312685
Latents,5620,67,1.8260748027008264
Latents,5630,62,1.792391689498254
Latents,5640,59,1.7708520116421442
Latents,5650,56,1.7481880270062005
Latents,5660,49,1.6901960800285136
Latents,5670,42,1.6232492903979006
Latents,5680,38,1.5797835966168101
Latents,5690,35,1.5440680443502757
Latents,5700,33,1.5185139398778875
Latents,5710,31,1.4913616938342726
Latents,5720,28,1.4471580313422192
Latents,5730,26,1.414973347970818
Latents,5740,25,1.3979400086720377
Latents,5750,22,1.3424226808222062
Latents,5760,20,1.3010299956639813
Latents,5770,17,1.2304489213782739
Latents,5780,16,1.2041199826559248
Latents,5790,14,1.146128035678238
Latents,5800,12,1.0791812460476249
Latents,5810,10,1.0
Latents,5820,8,0.9030899869919435
Latents,5830,5,0.6989700043360189
Latents,5840,5,0.6989700043360189
Latents,5850,3,0.47712125471966244
Latents,5860,3,0.47712125471966244
Latents,5870,2,0.3010299956639812
Latents,5880,1,0.0
Latents,5884,1,0.0
Centroids,0,612083,5.786810317566955
Centroids,10,102014,5.0086597767180105
Centroids,20,78988,4.8975611174975855
Centroids,30,70657,4.849155193937991
Centroids,40,58579,4.767741953583395
Centroids,50,55026,4.740567943829395
Centroids,60,52835,4.7229217117594064
Centroids,70,50643,4.704519424593317
Centroids,80,47881,4.680163212117555
Centroids,90,43369,4.637179408326101
Centroids,100,41410,4.6171052305023785
Centroids,110,39576,4.597431897356125
Centroids,120,38177,4.5818017979540455
Centroids,130,36444,4.56162603796589
Centroids,140,35670,4.552303109338354
Centroids,150,34009,4.531593862133638
Centroids,160,31898,4.503763453709425
Centroids,170,30688,4.48696858549057
Centroids,180,29650,4.472024697700282
Centroids,190,28455,4.454158589944344
Centroids,200,27144,4.4336738466370615
Centroids,210,26233,4.418847959250062
Centroids,220,24662,4.392028293417179
Centroids,230,23354,4.368361275872149
Centroids,240,22477,4.35173834558076
Centroids,250,22075,4.3439007122496065
Centroids,260,21763,4.337718762057449
Centroids,270,21029,4.322818621007395
Centroids,280,20602,4.313909382835271
Centroids,290,19786,4.296358004741391
Centroids,300,19511,4.290279528920517
Centroids,310,18752,4.273047594337997
Centroids,320,18259,4.261476988621374
Centroids,330,17684,4.247580506233836
Centroids,340,17318,4.238497735307359
Centroids,350,17050,4.231724383328516
Centroids,360,16842,4.226393663018083
Centroids,370,16208,4.209729428016205
Centroids,380,16000,4.204119982655925
Centroids,390,15717,4.196369653167609
Centroids,400,15547,4.1916465985627305
Centroids,410,15362,4.186447760774917
Centroids,420,15069,4.178084432879212
Centroids,430,14707,4.1675240924202095
Centroids,440,14381,4.157789086282049
Centroids,450,14177,4.151584339359896
Centroids,460,13927,4.143857575593957
Centroids,470,13760,4.1386184338994925
Centroids,480,13575,4.132739838260885
Centroids,490,13371,4.126163888805839
Centroids,500,13258,4.122478014681511
Centroids,510,13063,4.1160429268492065
Centroids,520,12893,4.1103539826640025
Centroids,530,12636,4.101609617233112
Centroids,540,12463,4.095622595021623
Centroids,550,12243,4.087887849492933
Centroids,560,11992,4.078891619840223
Centroids,570,11861,4.0741213059062975
Centroids,580,11498,4.060622304309956
Centroids,590,11415,4.057475915826254
Centroids,600,11277,4.0521935804334746
Centroids,610,11069,4.04410838744612
Centroids,620,10920,4.038222638368718
Centroids,630,10802,4.033504172945174
Centroids,640,10680,4.0285712526925375
Centroids,650,10578,4.0244035626829655
Centroids,660,10352,4.015024263324626
Centroids,670,10221,4.00949338828754
Centroids,680,10118,4.005094675072549
Centroids,690,9983,3.9992610711131005
Centroids,700,9862,3.993964998195119
Centroids,710,9753,3.989138224215789
Centroids,720,9648,3.9844372947960762
Centroids,730,9533,3.9792295930221555
Centroids,740,9434,3.974695871909683
Centroids,750,9349,3.970765159780768
Centroids,760,9240,3.965671971220107
Centroids,770,9170,3.962369335670021
Centroids,780,9033,3.9558320102324216
Centroids,790,8947,3.951677437343301
Centroids,800,8863,3.9475807493043225
Centroids,810,8683,3.9386698010226793
Centroids,820,8545,3.931712067056756
Centroids,830,8470,3.9278834103307068
Centroids,840,8427,3.9256729939212405
Centroids,850,8368,3.922621671523199
Centroids,860,8284,3.918240090221415
Centroids,870,8228,3.9152942830226865
Centroids,880,8154,3.911370707116138
Centroids,890,8060,3.906335041805091
Centroids,900,7994,3.9027641439240863
Centroids,910,7922,3.8988348380682742
Centroids,920,7860,3.895422546039408
Centroids,930,7829,3.8937062930647137
Centroids,940,7793,3.8917046762391827
Centroids,950,7731,3.888235673270567
Centroids,960,7685,3.885643871835764
Centroids,970,7635,3.88280904139244
Centroids,980,7549,3.877889425371484
Centroids,990,7469,3.8732624594387266
Centroids,1000,7403,3.869407749382202
Centroids,1010,7291,3.8627870982353443
Centroids,1020,7241,3.859798547480566
Centroids,1030,7182,3.8562454007900544
Centroids,1040,7134,3.8533331050023354
Centroids,1050,7084,3.850278552518037
Centroids,1060,7023,3.846522668416287
Centroids,1070,6982,3.84397984447816
Centroids,1080,6936,3.8411090844681537
Centroids,1090,6896,3.8385972528166565
Centroids,1100,6808,3.8330195470765314
Centroids,1110,6732,3.8281441073037863
Centroids,1120,6689,3.8253611959526332
Centroids,1130,6650,3.8228216453031045
Centroids,1140,6588,3.8187535904977166
Centroids,1150,6545,3.8159096508867747
Centroids,1160,6471,3.8109713998222077
Centroids,1170,6414,3.8071289555924217
Centroids,1180,6328,3.80126647048962
Centroids,1190,6276,3.7976829349148993
Centroids,1200,6235,3.7948364578145615
Centroids,1210,6193,3.791901080009571
Centroids,1220,6135,3.787814567063023
Centroids,1230,6094,3.784902449886655
Centroids,1240,6055,3.782114147479071
Centroids,1250,6020,3.7795964912578244
Centroids,1260,5961,3.7753191218294777
Centroids,1270,5929,3.7729814503449637
Centroids,1280,5903,3.7710727832211948
Centroids,1290,5851,3.7672300981107183
Centroids,1300,5812,3.764325605625984
Centroids,1310,5752,3.7598188773748262
Centroids,1320,5718,3.75724415102197
Centroids,1330,5693,3.755341183811548
Centroids,1340,5666,3.7532765701844184
Centroids,1350,5628,3.750354088762708
Centroids,1360,5560,3.7450747915820575
Centroids,1370,5527,3.7424894645817752
Centroids,1380,5496,3.740046724051494
Centroids,1390,5477,3.7385427409287852
Centroids,1400,5438,3.7354392032514814
Centroids,1410,5397,3.7321524180652137
Centroids,1420,5363,3.729407796963068
Centroids,1430,5331,3.726808682524964
Centroids,1440,5314,3.725421550074259
Centroids,1450,5268,3.7216457662897464
Centroids,1460,5215,3.7172543127625497
Centroids,1470,5179,3.714245911017894
Centroids,1480,5144,3.7113009599161657
Centroids,1490,5107,3.70816585785554
Centroids,1500,5056,3.7038070652743285
Centroids,1510,5039,3.7023443583557687
Centroids,1520,5012,3.7000110623221123
Centroids,1530,4982,3.697403723200488
Centroids,1540,4955,3.695043658821294
Centroids,1550,4930,3.69284691927723
Centroids,1560,4905,3.6906390117159673
Centroids,1570,4883,3.6886867242841235
Centroids,1580,4832,3.6841269256130755
Centroids,1590,4798,3.681060243631812
Centroids,1600,4776,3.6790643181213127
Centroids,1610,4744,3.6761446803562063
Centroids,1620,4731,3.674952948048565
Centroids,1630,4717,3.673665876245702
Centroids,1640,4700,3.6720978579357175
Centroids,1650,4676,3.6698745024898027
Centroids,1660,4654,3.667826378950711
Centroids,1670,4623,3.6649238934380817
Centroids,1680,4589,3.6617180576946593
Centroids,1690,4571,3.6600112212893308
Centroids,1700,4555,3.658488381309017
Centroids,1710,4536,3.65667304588485
Centroids,1720,4514,3.6545615547417434
Centroids,1730,4472,3.650501794878367
Centroids,1740,4454,3.6487502126980194
Centroids,1750,4410,3.6444385894678386
Centroids,1760,4384,3.641870545476313
Centroids,1770,4349,3.638389407665336
Centroids,1780,4335,3.636989101812229
Centroids,1790,4309,3.6343764940883676
Centroids,1800,4279,3.6313422864839326
Centroids,1810,4255,3.628899564420607
Centroids,1820,4233,3.6266482684740105
Centroids,1830,4220,3.625312450961674
Centroids,1840,4194,3.622628426129325
Centroids,1850,4163,3.6194064108867776
Centroids,1860,4128,3.615739688619155
Centroids,1870,4102,3.6129956560323477
Centroids,1880,4081,3.610766594773271
Centroids,1890,4064,3.608953699275863
Centroids,1900,4041,3.606488850442648
Centroids,1910,4020,3.6042260530844703
Centroids,1920,4004,3.602494068807281
Centroids,1930,3977,3.59955559098598
Centroids,1940,3952,3.5968169359155904
Centroids,1950,3927,3.594060901270418
Centroids,1960,3898,3.5908418347816027
Centroids,1970,3873,3.588047496986083
Centroids,1980,3841,3.5844443071651764
Centroids,1990,3818,3.581835924057648
Centroids,2000,3792,3.5788683286660286
Centroids,2010,3780,3.5774917998372255
Centroids,2020,3765,3.5757649805367193
Centroids,2030,3750,3.574031267727719
Centroids,2040,3721,3.5706596700215343
Centroids,2050,3704,3.5686709780098966
Centroids,2060,3675,3.565257343420214
Centroids,2070,3661,3.563599728881531
Centroids,2080,3637,3.560743301054712
Centroids,2090,3622,3.55894844597804
Centroids,2100,3598,3.556061159009533
Centroids,2110,3579,3.553761698390004
Centroids,2120,3553,3.550595207489328
Centroids,2130,3536,3.5485122563410356
Centroids,2140,3523,3.5469126431812423
Centroids,2150,3515,3.5459253293558426
Centroids,2160,3487,3.5424519473759766
Centroids,2170,3461,3.539201599294128
Centroids,2180,3447,3.5374412834079476
Centroids,2190,3437,3.536179532137225
Centroids,2200,3421,3.5341530741850624
Centroids,2210,3397,3.531095546870028
Centroids,2220,3386,3.5296869537729165
Centroids,2230,3370,3.5276299008713385
Centroids,2240,3351,3.5251744278352715
Centroids,2250,3324,3.5216610151120733
Centroids,2260,3304,3.5190400386483445
Centroids,2270,3292,3.5174598265402324
Centroids,2280,3280,3.515873843711679
Centroids,2290,3259,3.513084360465144
Centroids,2300,3241,3.51067903103221
Centroids,2310,3216,3.5073160400764136
Centroids,2320,3200,3.505149978319906
Centroids,2330,3178,3.5021538928713607
Centroids,2340,3169,3.5009222391903005
Centroids,2350,3152,3.498586208817518
Centroids,2360,3138,3.496652939250918
Centroids,2370,3129,3.4954055631461936
Centroids,2380,3114,3.4933186082321015
Centroids,2390,3098,3.491081413423187
Centroids,2400,3086,3.4893959217271293
Centroids,2410,3073,3.4875625602563782
Centroids,2420,3060,3.48572142648158
Centroids,2430,3041,3.483016420144132
Centroids,2440,3024,3.480581786829169
Centroids,2450,3009,3.4784221877400805
Centroids,2460,2993,3.4761067168401913
Centroids,2470,2975,3.4734869700645685
Centroids,2480,2960,3.4712917110589387
Centroids,2490,2950,3.469822015978163
Centroids,2500,2926,3.466274321789292
Centroids,2510,2912,3.4641913706409997
Centroids,2520,2895,3.4616485680634552
Centroids,2530,2874,3.458486763798207
Centroids,2540,2867,3.4574276929464847
Centroids,2550,2849,3.454692449239477
Centroids,2560,2828,3.4514794051248616
Centroids,2570,2814,3.449324093098727
Centroids,2580,2793,3.4460709357010053
Centroids,2590,2774,3.443106456737266
Centroids,2600,2754,3.439963935920905
Centroids,2610,2739,3.4375920322539613
Centroids,2620,2721,3.4347285417797577
Centroids,2630,2705,3.4321672694425884
Centroids,2640,2696,3.4307198878632823
Centroids,2650,2678,3.42781057267599
Centroids,2660,2656,3.42422807069598
Centroids,2670,2635,3.4207806195485655
Centroids,2680,2619,3.418135498425232
Centroids,2690,2600,3.414973347970818
Centroids,2700,2582,3.4119562379304016
Centroids,2710,2568,3.4095950193968156
Centroids,2720,2549,3.4063698354692677
Centroids,2730,2539,3.4046627008737222
Centroids,2740,2529,3.402948829344405
Centroids,2750,2520,3.401400540781544
Centroids,2760,2504,3.398634324538392
Centroids,2770,2494,3.396896449142524
Centroids,2780,2476,3.3937506403480806
Centroids,2790,2469,3.3925210899319325
Centroids,2800,2462,3.3912880485952974
Centroids,2810,2457,3.390405156480081
Centroids,2820,2447,3.388633969351789
Centroids,2830,2440,3.3873898263387296
Centroids,2840,2425,3.3847117429382827
Centroids,2850,2414,3.3827372657613304
Centroids,2860,2407,3.38147609027503
Centroids,2870,2399,3.380030247967831
Centroids,2880,2390,3.3783979009481375
Centroids,2890,2379,3.3763944420372662
Centroids,2900,2371,3.3749315539781883
Centroids,2910,2362,3.373279893277496
Centroids,2920,2350,3.3710678622717363
Centroids,2930,2344,3.369957607346053
Centroids,2940,2331,3.3675422735205767
Centroids,2950,2324,3.366236123718293
Centroids,2960,2310,3.3636119798921444
Centroids,2970,2294,3.360593413565249
Centroids,2980,2283,3.3585059114902354
Centroids,2990,2269,3.355834495884936
Centroids,3000,2261,3.35430056234536
Centroids,3010,2252,3.3525683861793087
Centroids,3020,2246,3.351409751925439
Centroids,3030,2238,3.3498600821923312
Centroids,3040,2225,3.3473300153169503
Centroids,3050,2202,3.342817314635733
Centroids,3060,2187,3.339848783037637
Centroids,3070,2179,3.338257230246256
Centroids,3080,2170,3.3364597338485296
Centroids,3090,2161,3.3346547668832414
Centroids,3100,2146,3.3316297176299323
Centroids,3110,2130,3.3283796034387376
Centroids,3120,2115,3.325310371711061
Centroids,3130,2109,3.3240765797394864
Centroids,3140,2096,3.321391278311689
Centroids,3150,2083,3.318689269947746
Centroids,3160,2075,3.3170181010481117
Centroids,3170,2066,3.315130317183602
Centroids,3180,2061,3.3140779917792127
Centroids,3190,2053,3.312388949370592
Centroids,3200,2047,3.311117842662506
Centroids,3210,2039,3.30941722577814
Centroids,3220,2021,3.305566313515304
Centroids,3230,2010,3.303196057420489
Centroids,3240,2001,3.3012470886362113
Centroids,3250,1992,3.29928933408768
Centroids,3260,1979,3.2964457942063965
Centroids,3270,1968,3.2940250940953226
Centroids,3280,1958,3.291812687467119
Centroids,3290,1948,3.2895889525425965
Centroids,3300,1941,3.2880255353883627
Centroids,3310,1934,3.286456469746983
Centroids,3320,1922,3.2837533833325265
Centroids,3330,1913,3.281714970027296
Centroids,3340,1901,3.278982116865443
Centroids,3350,1896,3.2778383330020473
Centroids,3360,1885,3.2753113545418118
Centroids,3370,1875,3.2730012720637376
Centroids,3380,1865,3.2706788361447066
Centroids,3390,1858,3.269045709657623
Centroids,3400,1850,3.2671717284030137
Centroids,3410,1842,3.26528962586083
Centroids,3420,1836,3.2638726768652235
Centroids,3430,1830,3.2624510897304293
Centroids,3440,1819,3.2598326990634834
Centroids,3450,1814,3.2586372827240764
Centroids,3460,1803,3.255995726722402
Centroids,3470,1793,3.253580289562183
Centroids,3480,1784,3.2513948500401044
Centroids,3490,1775,3.249198357391113
Centroids,3500,1761,3.245759355967277
Centroids,3510,1747,3.2422929049829308
Centroids,3520,1736,3.2395497208404733
Centroids,3530,1722,3.236033147117636
Centroids,3540,1709,3.232742062720737
Centroids,3550,1703,3.231214647962601
Centroids,3560,1697,3.229681842317676
Centroids,3570,1690,3.2278867046136734
Centroids,3580,1683,3.226084115975824
Centroids,3590,1674,3.2237554536572413
Centroids,3600,1668,3.22219604630172
Centroids,3610,1661,3.2203696324513946
Centroids,3620,1652,3.218010042984363
Centroids,3630,1643,3.215637563435062
Centroids,3640,1639,3.214578953570499
Centroids,3650,1630,3.2121876044039577
Centroids,3660,1624,3.2105860249051563
Centroids,3670,1618,3.2089785172762535
Centroids,3680,1608,3.2062860444124324
Centroids,3690,1597,3.203304916138483
Centroids,3700,1589,3.2011238972073794
Centroids,3710,1581,3.198931869932209
Centroids,3720,1573,3.196728722623287
Centroids,3730,1566,3.1947917577219247
Centroids,3740,1550,3.1903316981702914
Centroids,3750,1543,3.1883659260631485
Centroids,3760,1533,3.1855421548543754
Centroids,3770,1524,3.182984967003582
Centroids,3780,1518,3.1812717715594614
Centroids,3790,1507,3.178113252314632
Centroids,3800,1495,3.1746411926604483
Centroids,3810,1483,3.1711411510283822
Centroids,3820,1476,3.1690863574870227
Centroids,3830,1470,3.167317334748176
Centroids,3840,1460,3.164352855784437
Centroids,3850,1455,3.162862993321926
Centroids,3860,1449,3.1610683854711747
Centroids,3870,1442,3.15896526038341
Centroids,3880,1431,3.1556396337597765
Centroids,3890,1423,3.1532049000842846
Centroids,3900,1413,3.1501421618485588
Centroids,3910,1405,3.1476763242410986
Centroids,3920,1396,3.144885418287142
Centroids,3930,1384,3.141136090120739
Centroids,3940,1377,3.1389339402569236
Centroids,3950,1367,3.1357685145678222
Centroids,3960,1361,3.133858125203335
Centroids,3970,1346,3.1290450598879582
Centroids,3980,1336,3.125806458139527
Centroids,3990,1329,3.123524980942732
Centroids,4000,1320,3.12057393120585
Centroids,4010,1307,3.116275587580544
Centroids,4020,1302,3.114610984232173
Centroids,4030,1296,3.1126050015345745
Centroids,4040,1282,3.1078880251827985
Centroids,4050,1273,3.1048284036536553
Centroids,4060,1261,3.1007150865730817
Centroids,4070,1254,3.0982975364946976
Centroids,4080,1249,3.0965624383741357
Centroids,4090,1241,3.09377178149873
Centroids,4100,1233,3.090963076595732
Centroids,4110,1225,3.0881360887005513
Centroids,4120,1221,3.0867156639448825
Centroids,4130,1210,3.0827853703164503
Centroids,4140,1204,3.0806264869218056
Centroids,4150,1200,3.0791812460476247
Centroids,4160,1195,3.0773679052841567
Centroids,4170,1190,3.0755469613925306
Centroids,4180,1184,3.073351702386901
Centroids,4190,1175,3.070037866607755
Centroids,4200,1171,3.068556895072363
Centroids,4210,1164,3.06595298031387
Centroids,4220,1161,3.064832219738574
Centroids,4230,1152,3.061452479087193
Centroids,4240,1147,3.0595634179012676
Centroids,4250,1137,3.0557604646877348
Centroids,4260,1136,3.055378331375
Centroids,4270,1129,3.052693941924968
Centroids,4280,1124,3.0507663112330423
Centroids,4290,1118,3.0484418035504044
Centroids,4300,1113,3.0464951643347082
Centroids,4310,1107,3.044147620878723
Centroids,4320,1099,3.0409976924234905
Centroids,4330,1091,3.037824750588342
Centroids,4340,1083,3.0346284566253203
Centroids,4350,1074,3.0310042813635367
Centroids,4360,1070,3.0293837776852097
Centroids,4370,1060,3.0253058652647704
Centroids,4380,1053,3.0224283711854865
Centroids,4390,1046,3.0195316845312554
Centroids,4400,1038,3.016197353512439
Centroids,4410,1033,3.0141003215196207
Centroids,4420,1024,3.010299956639812
Centroids,4430,1016,3.0068937079479006
Centroids,4440,1009,3.0038911662369108
Centroids,4450,1003,3.0013009330204183
Centroids,4460,998,2.999130541287371
Centroids,4470,991,2.9960736544852753
Centroids,4480,985,2.9934362304976116
Centroids,4490,977,2.989894563718773
Centroids,4500,971,2.9872192299080047
Centroids,4510,965,2.9845273133437926
Centroids,4520,958,2.9813655090785445
Centroids,4530,954,2.979548374704095
Centroids,4540,944,2.974971994298069
Centroids,4550,939,2.972665592266111
Centroids,4560,932,2.9694159123539814
Centroids,4570,929,2.968015713993642
Centroids,4580,920,2.963787827345555
Centroids,4590,915,2.9614210940664485
Centroids,4600,909,2.9585638832219674
Centroids,4610,904,2.9561684304753633
Centroids,4620,898,2.9532763366673045
Centroids,4630,892,2.950364854376123
Centroids,4640,884,2.946452265013073
Centroids,4650,881,2.944975908412048
Centroids,4660,876,2.9425041061680806
Centroids,4670,867,2.9380190974762104
Centroids,4680,860,2.934498451243568
Centroids,4690,855,2.931966114728173
Centroids,4700,850,2.929418925714293
Centroids,4710,844,2.926342446625655
Centroids,4720,841,2.924795995797912
Centroids,4730,837,2.92272545799326
Centroids,4740,833,2.9206450014067875
Centroids,4750,827,2.9175055095525466
Centroids,4760,822,2.9148718175400505
Centroids,4770,818,2.912753303671323
Centroids,4780,813,2.910090545594068
Centroids,4790,806,2.906335041805091
Centroids,4800,802,2.9041743682841634
Centroids,4810,794,2.8998205024270964
Centroids,4820,788,2.8965262174895554
Centroids,4830,785,2.8948696567452528
Centroids,4840,781,2.8926510338773004
Centroids,4850,778,2.890979596989689
Centroids,4860,775,2.88930170250631
Centroids,4870,769,2.885926339801431
Centroids,4880,763,2.8825245379548807
Centroids,4890,759,2.8802417758954806
Centroids,4900,755,2.8779469516291885
Centroids,4910,749,2.8744818176994666
Centroids,4920,745,2.8721562727482928
Centroids,4930,733,2.8651039746411278
Centroids,4940,727,2.8615344108590377
Centroids,4950,721,2.857935264719429
Centroids,4960,714,2.8536982117761744
Centroids,4970,709,2.8506462351830666
Centroids,4980,704,2.8475726591421124
Centroids,4990,699,2.8444771757456815
Centroids,5000,697,2.8432327780980096
Centroids,5010,690,2.838849090737255
Centroids,5020,685,2.8356905714924254
Centroids,5030,682,2.833784374656479
Centroids,5040,679,2.8318697742805017
Centroids,5050,671,2.826722520168992
Centroids,5060,666,2.823474229170301
Centroids,5070,663,2.821513528404773
Centroids,5080,657,2.8175653695597807
Centroids,5090,650,2.8129133566428557
Centroids,5100,643,2.808210972924222
Centroids,5110,639,2.8055008581584002
Centroids,5120,636,2.803457115648414
Centroids,5130,631,2.8000293592441343
Centroids,5140,626,2.7965743332104296
Centroids,5150,622,2.7937903846908188
Centroids,5160,616,2.7895807121644256
Centroids,5170,610,2.785329835010767
Centroids,5180,604,2.7810369386211318
Centroids,5190,599,2.7774268223893115
Centroids,5200,592,2.77232170672292
Centroids,5210,588,2.7693773260761385
Centroids,5220,585,2.7671558660821804
Centroids,5230,579,2.762678563727436
Centroids,5240,572,2.7573960287930244
Centroids,5250,569,2.7551122663950713
Centroids,5260,564,2.751279103983342
Centroids,5270,557,2.745855195173729
Centroids,5280,554,2.74350976472843
Centroids,5290,550,2.7403626894942437
Centroids,5300,546,2.7371926427047373
Centroids,5310,540,2.7323937598229686
Centroids,5320,533,2.7267272090265724
Centroids,5330,525,2.720159303405957
Centroids,5340,519,2.715167357848458
Centroids,5350,515,2.711807229041191
Centroids,5360,508,2.7058637122839193
Centroids,5370,504,2.7024305364455254
Centroids,5380,499,2.6981005456233897
Centroids,5390,495,2.694605198933569
Centroids,5400,491,2.6910814921229687
Centroids,5410,487,2.6875289612146345
Centroids,5420,482,2.6830470382388496
Centroids,5430,477,2.678518379040114
Centroids,5440,468,2.670245853074124
Centroids,5450,464,2.666517980554881
Centroids,5460,459,2.6618126855372615
Centroids,5470,456,2.6589648426644352
Centroids,5480,451,2.6541765418779604
Centroids,5490,448,2.651278013998144
Centroids,5500,444,2.6473829701146196
Centroids,5510,437,2.640481436970422
Centroids,5520,434,2.637489729512511
Centroids,5530,429,2.6324572921847245
Centroids,5540,425,2.6283889300503116
Centroids,5550,420,2.6232492903979003
Centroids,5560,416,2.6190933306267428
Centroids,5570,410,2.6127838567197355
Centroids,5580,405,2.6074550232146687
Centroids,5590,399,2.6009728956867484
Centroids,5600,394,2.595496221825574
Centroids,5610,389,2.5899496013257077
Centroids,5620,387,2.5877109650189114
Centroids,5630,385,2.5854607295085006
Centroids,5640,382,2.582063362911709
Centroids,5650,375,2.574031267727719
Centroids,5660,372,2.5705429398818973
Centroids,5670,368,2.5658478186735176
Centroids,5680,364,2.561101383649056
Centroids,5690,358,2.5538830266438746
Centroids,5700,353,2.5477747053878224
Centroids,5710,349,2.5428254269591797
Centroids,5720,345,2.537819095073274
Centroids,5730,341,2.5327543789924976
Centroids,5740,337,2.5276299008713385
Centroids,5750,333,2.5224442335063197
Centroids,5760,330,2.5185139398778875
Centroids,5770,325,2.5118833609788744
Centroids,5780,320,2.505149978319906
Centroids,5790,317,2.5010592622177517
Centroids,5800,313,2.4955443375464483
Centroids,5810,310,2.4913616938342726
Centroids,5820,307,2.4871383754771865
Centroids,5830,303,2.4814426285023052
Centroids,5840,300,2.4771212547196626
Centroids,5850,296,2.4712917110589387
Centroids,5860,291,2.4638929889859074
Centroids,5870,287,2.4578818967339924
Centroids,5880,282,2.450249108319361
Centroids,5890,279,2.4456042032735974
Centroids,5900,277,2.4424797690644486
Centroids,5910,274,2.437750562820388
Centroids,5920,270,2.4313637641589874
Centroids,5930,266,2.424881636631067
Centroids,5940,262,2.4183012913197457
Centroids,5950,258,2.41161970596323
Centroids,5960,255,2.406540180433955
Centroids,5970,251,2.399673721481038
Centroids,5980,249,2.3961993470957363
Centroids,5990,243,2.385606273598312
Centroids,6000,241,2.3820170425748683
Centroids,6010,239,2.3783979009481375
Centroids,6020,234,2.369215857410143
Centroids,6030,232,2.3654879848909
Centroids,6040,229,2.359835482339888
Centroids,6050,224,2.3502480183341627
Centroids,6060,222,2.346352974450639
Centroids,6070,219,2.3404441148401185
Centroids,6080,216,2.334453751150931
Centroids,6090,214,2.330413773349191
Centroids,6100,211,2.3242824552976926
Centroids,6110,209,2.3201462861110542
Centroids,6120,204,2.3096301674258988
Centroids,6130,200,2.3010299956639813
Centroids,6140,197,2.294466226161593
Centroids,6150,194,2.287801729930226
Centroids,6160,191,2.2810333672477277
Centroids,6170,187,2.271841606536499
Centroids,6180,185,2.2671717284030137
Centroids,6190,181,2.2576785748691846
Centroids,6200,179,2.2528530309798933
Centroids,6210,175,2.2430380486862944
Centroids,6220,171,2.232996110392154
Centroids,6230,168,2.225309281725863
Centroids,6240,165,2.2174839442139063
Centroids,6250,160,2.204119982655925
Centroids,6260,157,2.1958996524092336
Centroids,6270,153,2.184691430817599
Centroids,6280,151,2.1789769472931693
Centroids,6290,148,2.1702617153949575
Centroids,6300,145,2.161368002234975
Centroids,6310,142,2.1522883443830567
Centroids,6320,141,2.14921911265538
Centroids,6330,139,2.143014800254095
Centroids,6340,135,2.130333768495006
Centroids,6350,133,2.123851640967086
Centroids,6360,131,2.1172712956557644
Centroids,6370,127,2.103803720955957
Centroids,6380,125,2.0969100130080562
Centroids,6390,122,2.0863598306747484
Centroids,6400,121,2.0827853703164503
Centroids,6410,118,2.0718820073061255
Centroids,6420,115,2.060697840353612
Centroids,6430,112,2.0492180226701815
Centroids,6440,111,2.0453229787866576
Centroids,6450,108,2.03342375548695
Centroids,6460,106,2.0253058652647704
Centroids,6470,103,2.012837224705172
Centroids,6480,102,2.0086001717619175
Centroids,6490,100,2.0
Centroids,6500,97,1.9867717342662448
Centroids,6510,95,1.9777236052888478
Centroids,6520,94,1.9731278535996988
Centroids,6530,91,1.9590413923210936
Centroids,6540,89,1.9493900066449128
Centroids,6550,88,1.9444826721501687
Centroids,6560,86,1.9344984512435677
Centroids,6570,84,1.9242792860618816
Centroids,6580,83,1.919078092376074
Centroids,6590,80,1.9030899869919435
Centroids,6600,80,1.9030899869919435
Centroids,6610,78,1.8920946026904804
Centroids,6620,77,1.8864907251724818
Centroids,6630,75,1.8750612633917
Centroids,6640,73,1.863322860120456
Centroids,6650,72,1.8573324964312685
Centroids,6660,70,1.845098040014257
Centroids,6670,68,1.8325089127062364
Centroids,6680,67,1.8260748027008264
Centroids,6690,66,1.8195439355418688
Centroids,6700,64,1.806179973983887
Centroids,6710,63,1.7993405494535817
Centroids,6720,62,1.792391689498254
Centroids,6730,60,1.7781512503836436
Centroids,6740,59,1.7708520116421442
Centroids,6750,56,1.7481880270062005
Centroids,6760,54,1.7323937598229686
Centroids,6770,53,1.7242758696007892
Centroids,6780,51,1.7075701760979363
Centroids,6790,50,1.6989700043360187
Centroids,6800,49,1.6901960800285136
Centroids,6810,47,1.6720978579357175
Centroids,6820,46,1.662757831681574
Centroids,6830,46,1.662757831681574
Centroids,6840,44,1.6434526764861874
Centroids,6850,43,1.6334684555795866
Centroids,6860,42,1.6232492903979006
Centroids,6870,41,1.6127838567197355
Centroids,6880,40,1.6020599913279625
Centroids,6890,39,1.5910646070264993
Centroids,6900,38,1.5797835966168101
Centroids,6910,37,1.568201724066995
Centroids,6920,36,1.5563025007672873
Centroids,6930,35,1.5440680443502757
Centroids,6940,34,1.5314789170422551
Centroids,6950,33,1.5185139398778875
Centroids,6960,32,1.505149978319906
Centroids,6970,31,1.4913616938342726
Centroids,6980,30,1.4771212547196624
Centroids,6990,29,1.462397997898956
Centroids,7000,27,1.4313637641589874
Centroids,7010,27,1.4313637641589874
Centroids,7020,25,1.3979400086720377
Centroids,7030,24,1.3802112417116061
Centroids,7040,23,1.3617278360175928
Centroids,7050,22,1.3424226808222062
Centroids,7060,21,1.3222192947339193
Centroids,7070,20,1.3010299956639813
Centroids,7080,20,1.3010299956639813
Centroids,7090,19,1.2787536009528289
Centroids,7100,18,1.255272505103306
Centroids,7110,17,1.2304489213782739
Centroids,7120,17,1.2304489213782739
Centroids,7130,16,1.2041199826559248
Centroids,7140,15,1.1760912590556813
Centroids,7150,15,1.1760912590556813
Centroids,7160,14,1.146128035678238
Centroids,7170,13,1.1139433523068367
Centroids,7180,12,1.0791812460476249
Centroids,7190,12,1.0791812460476249
Centroids,7200,11,1.0413926851582251
Centroids,7210,11,1.0413926851582251
Centroids,7220,10,1.0
Centroids,7230,9,0.9542425094393249
Centroids,7240,9,0.9542425094393249
Centroids,7250,8,0.9030899869919435
Centroids,7260,8,0.9030899869919435
Centroids,7270,7,0.8450980400142568
Centroids,7280,7,0.8450980400142568
Centroids,7290,6,0.7781512503836436
Centroids,7300,6,0.7781512503836436
Centroids,7310,5,0.6989700043360189
Centroids,7320,5,0.6989700043360189
Centroids,7330,5,0.6989700043360189
Centroids,7340,4,0.6020599913279624
Centroids,7350,4,0.6020599913279624
Centroids,7360,3,0.47712125471966244
Centroids,7370,3,0.47712125471966244
Centroids,7380,3,0.47712125471966244
Centroids,7390,2,0.3010299956639812
Centroids,7400,2,0.3010299956639812
Centroids,7410,2,0.3010299956639812
Centroids,7420,1,0.0
Centroids,7430,1,0.0
Centroids,7440,1,0.0
Centroids,7450,1,0.0
Centroids,7452,1,0.0


==> data/cls_comparison_10exp_32K.csv <==
activation_type,tokens,expansion,topk,cosine_similarity
centroids,cls,10,32,0.11177173256874084
centroids,cls,10,32,0.11498810350894928
centroids,cls,10,32,0.11584441363811493
centroids,cls,10,32,0.11682463437318802
centroids,cls,10,32,0.1176762729883194
centroids,cls,10,32,0.11847168952226639
centroids,cls,10,32,0.11896447837352753
centroids,cls,10,32,0.11942730844020844
centroids,cls,10,32,0.11993470788002014
centroids,cls,10,32,0.12040472775697708
centroids,cls,10,32,0.12068894505500793
centroids,cls,10,32,0.1211046427488327
centroids,cls,10,32,0.12130136042833328
centroids,cls,10,32,0.12157434970140457
centroids,cls,10,32,0.1222667545080185
centroids,cls,10,32,0.12252913415431976
centroids,cls,10,32,0.12271388620138168
centroids,cls,10,32,0.12306734919548035
centroids,cls,10,32,0.12333062291145325
centroids,cls,10,32,0.1236502081155777
centroids,cls,10,32,0.12381774932146072
centroids,cls,10,32,0.12395083159208298
centroids,cls,10,32,0.12413401901721954
centroids,cls,10,32,0.12423919886350632
centroids,cls,10,32,0.12448085844516754
centroids,cls,10,32,0.12469220161437988
centroids,cls,10,32,0.12487119436264038
centroids,cls,10,32,0.12503524124622345
centroids,cls,10,32,0.1252533346414566
centroids,cls,10,32,0.12553124129772186
centroids,cls,10,32,0.12570005655288696
centroids,cls,10,32,0.12589408457279205
centroids,cls,10,32,0.12608835101127625
centroids,cls,10,32,0.1262599676847458
centroids,cls,10,32,0.1266348510980606
centroids,cls,10,32,0.12678749859333038
centroids,cls,10,32,0.1269795000553131
centroids,cls,10,32,0.12705513834953308
centroids,cls,10,32,0.12721218168735504
centroids,cls,10,32,0.1273857057094574
centroids,cls,10,32,0.12749694287776947
centroids,cls,10,32,0.1276824176311493
centroids,cls,10,32,0.12786975502967834
centroids,cls,10,32,0.12805290520191193
centroids,cls,10,32,0.12831875681877136
centroids,cls,10,32,0.12842226028442383
centroids,cls,10,32,0.12850184738636017
centroids,cls,10,32,0.12861864268779755
centroids,cls,10,32,0.1287687122821808
centroids,cls,10,32,0.12889976799488068
centroids,cls,10,32,0.12905050814151764
centroids,cls,10,32,0.12920328974723816
centroids,cls,10,32,0.12930989265441895
centroids,cls,10,32,0.12949463725090027
centroids,cls,10,32,0.12968161702156067
centroids,cls,10,32,0.1298675239086151
centroids,cls,10,32,0.12998227775096893
centroids,cls,10,32,0.13011862337589264
centroids,cls,10,32,0.130375474691391
centroids,cls,10,32,0.13058896362781525
centroids,cls,10,32,0.13065741956233978
centroids,cls,10,32,0.1307898312807083
centroids,cls,10,32,0.1308998316526413
centroids,cls,10,32,0.13108275830745697
centroids,cls,10,32,0.1312924176454544
centroids,cls,10,32,0.13140052556991577
centroids,cls,10,32,0.13151217997074127
centroids,cls,10,32,0.13164696097373962
centroids,cls,10,32,0.13179679214954376
centroids,cls,10,32,0.1319299191236496
centroids,cls,10,32,0.13203643262386322
centroids,cls,10,32,0.1321377158164978
centroids,cls,10,32,0.1322954297065735
centroids,cls,10,32,0.13239412009716034
centroids,cls,10,32,0.13248156011104584
centroids,cls,10,32,0.13259761035442352
centroids,cls,10,32,0.1327052116394043
centroids,cls,10,32,0.13284578919410706
centroids,cls,10,32,0.1330031007528305
centroids,cls,10,32,0.13312269747257233
centroids,cls,10,32,0.1332860141992569
centroids,cls,10,32,0.13340972363948822
centroids,cls,10,32,0.13352283835411072
centroids,cls,10,32,0.13368093967437744
centroids,cls,10,32,0.13389845192432404
centroids,cls,10,32,0.13403606414794922
centroids,cls,10,32,0.13423776626586914
centroids,cls,10,32,0.1343589425086975
centroids,cls,10,32,0.13442611694335938
centroids,cls,10,32,0.1346331238746643
centroids,cls,10,32,0.1348007470369339
centroids,cls,10,32,0.13495229184627533
centroids,cls,10,32,0.13511769473552704
centroids,cls,10,32,0.13521768152713776
centroids,cls,10,32,0.13538742065429688
centroids,cls,10,32,0.13550986349582672
centroids,cls,10,32,0.13565228879451752
centroids,cls,10,32,0.13578318059444427
centroids,cls,10,32,0.135906383395195
centroids,cls,10,32,0.13602223992347717
centroids,cls,10,32,0.13619579374790192
centroids,cls,10,32,0.13628804683685303
centroids,cls,10,32,0.13646119832992554
centroids,cls,10,32,0.13665412366390228
centroids,cls,10,32,0.1368529349565506
centroids,cls,10,32,0.13694871962070465
centroids,cls,10,32,0.13708139955997467
centroids,cls,10,32,0.13721926510334015
centroids,cls,10,32,0.1373264491558075
centroids,cls,10,32,0.13747361302375793
centroids,cls,10,32,0.13765136897563934
centroids,cls,10,32,0.1378568410873413
centroids,cls,10,32,0.13801436126232147
centroids,cls,10,32,0.1381547898054123
centroids,cls,10,32,0.13820771872997284
centroids,cls,10,32,0.13829483091831207
centroids,cls,10,32,0.13841046392917633
centroids,cls,10,32,0.1386084258556366
centroids,cls,10,32,0.1386900395154953
centroids,cls,10,32,0.1387965977191925
centroids,cls,10,32,0.1389305293560028
centroids,cls,10,32,0.13903488218784332
centroids,cls,10,32,0.13921599090099335
centroids,cls,10,32,0.13939455151557922
centroids,cls,10,32,0.1395508348941803
centroids,cls,10,32,0.13963808119297028
centroids,cls,10,32,0.1397543102502823
centroids,cls,10,32,0.13993246853351593
centroids,cls,10,32,0.14017121493816376
centroids,cls,10,32,0.14029666781425476
centroids,cls,10,32,0.14042778313159943
centroids,cls,10,32,0.14064788818359375
centroids,cls,10,32,0.1407872438430786
centroids,cls,10,32,0.14097537100315094
centroids,cls,10,32,0.14118725061416626
centroids,cls,10,32,0.1413709968328476
centroids,cls,10,32,0.14159134030342102
centroids,cls,10,32,0.14174552261829376
centroids,cls,10,32,0.14190076291561127
centroids,cls,10,32,0.14205141365528107
centroids,cls,10,32,0.14240112900733948
centroids,cls,10,32,0.1425723433494568
centroids,cls,10,32,0.14272810518741608
centroids,cls,10,32,0.14299295842647552
centroids,cls,10,32,0.1431511640548706
centroids,cls,10,32,0.1434164196252823
centroids,cls,10,32,0.1435600221157074
centroids,cls,10,32,0.14384961128234863
centroids,cls,10,32,0.14399771392345428
centroids,cls,10,32,0.144163578748703
centroids,cls,10,32,0.14443974196910858
centroids,cls,10,32,0.14463843405246735
centroids,cls,10,32,0.14484025537967682
centroids,cls,10,32,0.14495930075645447
centroids,cls,10,32,0.14513397216796875
centroids,cls,10,32,0.14523762464523315
centroids,cls,10,32,0.14543960988521576
centroids,cls,10,32,0.1456538736820221
centroids,cls,10,32,0.14583264291286469
centroids,cls,10,32,0.14610736072063446
centroids,cls,10,32,0.1462838053703308
centroids,cls,10,32,0.14652295410633087
centroids,cls,10,32,0.14672060310840607
centroids,cls,10,32,0.14697197079658508
centroids,cls,10,32,0.1472133994102478
centroids,cls,10,32,0.1474093496799469
centroids,cls,10,32,0.1476937234401703
centroids,cls,10,32,0.14800068736076355
centroids,cls,10,32,0.14832720160484314
centroids,cls,10,32,0.1484375149011612
centroids,cls,10,32,0.14872603118419647
centroids,cls,10,32,0.14898131787776947
centroids,cls,10,32,0.14930933713912964
centroids,cls,10,32,0.14959590137004852
centroids,cls,10,32,0.1498924344778061
centroids,cls,10,32,0.15027809143066406
centroids,cls,10,32,0.1504587084054947
centroids,cls,10,32,0.1508743315935135
centroids,cls,10,32,0.15110668540000916
centroids,cls,10,32,0.1515638381242752
centroids,cls,10,32,0.15171341598033905
centroids,cls,10,32,0.15204355120658875
centroids,cls,10,32,0.15253625810146332
centroids,cls,10,32,0.1527523249387741
centroids,cls,10,32,0.15329895913600922
centroids,cls,10,32,0.1538640856742859
centroids,cls,10,32,0.15435342490673065
centroids,cls,10,32,0.1553308069705963
centroids,cls,10,32,0.15582537651062012
centroids,cls,10,32,0.15620505809783936
centroids,cls,10,32,0.15694282948970795
centroids,cls,10,32,0.1572456657886505
centroids,cls,10,32,0.15826791524887085
centroids,cls,10,32,0.15897953510284424
centroids,cls,10,32,0.15966211259365082
centroids,cls,10,32,0.16110758483409882
centroids,cls,10,32,0.16157187521457672
centroids,cls,10,32,0.16245044767856598
centroids,cls,10,32,0.1630367487668991
centroids,cls,10,32,0.164065420627594
centroids,cls,10,32,0.16528059542179108
centroids,cls,10,32,0.16693726181983948
centroids,cls,10,32,0.16869206726551056
centroids,cls,10,32,0.17164525389671326
centroids,cls,10,32,0.1739383488893509
centroids,cls,10,32,0.17687712609767914
centroids,cls,10,32,0.17980587482452393
centroids,cls,10,32,0.18187811970710754
centroids,cls,10,32,0.18446457386016846
centroids,cls,10,32,0.18774531781673431
centroids,cls,10,32,0.19199110567569733
centroids,cls,10,32,0.195552259683609
centroids,cls,10,32,0.20124156773090363
centroids,cls,10,32,0.20433098077774048
centroids,cls,10,32,0.20742779970169067
centroids,cls,10,32,0.21303315460681915
centroids,cls,10,32,0.2206275761127472
centroids,cls,10,32,0.22455812990665436
centroids,cls,10,32,0.23122484982013702
centroids,cls,10,32,0.23561176657676697
centroids,cls,10,32,0.24040769040584564
centroids,cls,10,32,0.24934931099414825
centroids,cls,10,32,0.2573951184749603
centroids,cls,10,32,0.2613663375377655
centroids,cls,10,32,0.26660919189453125
centroids,cls,10,32,0.2701694369316101
centroids,cls,10,32,0.27806010842323303
centroids,cls,10,32,0.28372684121131897
centroids,cls,10,32,0.28708186745643616
centroids,cls,10,32,0.29435840249061584
centroids,cls,10,32,0.30143794417381287
centroids,cls,10,32,0.3065907061100006
centroids,cls,10,32,0.31346893310546875
centroids,cls,10,32,0.3221955895423889
centroids,cls,10,32,0.3290749788284302
centroids,cls,10,32,0.336398184299469
centroids,cls,10,32,0.34026601910591125
centroids,cls,10,32,0.344597727060318
centroids,cls,10,32,0.348298043012619
centroids,cls,10,32,0.35028427839279175
centroids,cls,10,32,0.35450220108032227
centroids,cls,10,32,0.36147966980934143
centroids,cls,10,32,0.36566466093063354
centroids,cls,10,32,0.36985114216804504
centroids,cls,10,32,0.3730182349681854
centroids,cls,10,32,0.37548279762268066
centroids,cls,10,32,0.37714627385139465
centroids,cls,10,32,0.3792356550693512
centroids,cls,10,32,0.38108015060424805
centroids,cls,10,32,0.3837226331233978
centroids,cls,10,32,0.38537442684173584
centroids,cls,10,32,0.3864538371562958
centroids,cls,10,32,0.3884219825267792
centroids,cls,10,32,0.39174753427505493
centroids,cls,10,32,0.3947241008281708
centroids,cls,10,32,0.39602893590927124
centroids,cls,10,32,0.39790117740631104
centroids,cls,10,32,0.3989947736263275
centroids,cls,10,32,0.4010942280292511
centroids,cls,10,32,0.40261268615722656
centroids,cls,10,32,0.40525364875793457
centroids,cls,10,32,0.40727755427360535
centroids,cls,10,32,0.4092501699924469
centroids,cls,10,32,0.4110889136791229
centroids,cls,10,32,0.41282543540000916
centroids,cls,10,32,0.4149162769317627
centroids,cls,10,32,0.41622939705848694
centroids,cls,10,32,0.41853395104408264
centroids,cls,10,32,0.4210282564163208
centroids,cls,10,32,0.4223412275314331
centroids,cls,10,32,0.4232374429702759
centroids,cls,10,32,0.4253198802471161
centroids,cls,10,32,0.4271296262741089
centroids,cls,10,32,0.42905107140541077
centroids,cls,10,32,0.43120303750038147
centroids,cls,10,32,0.4327152371406555
centroids,cls,10,32,0.4342134892940521
centroids,cls,10,32,0.43599921464920044
centroids,cls,10,32,0.4373563826084137
centroids,cls,10,32,0.43948283791542053
centroids,cls,10,32,0.44077208638191223
centroids,cls,10,32,0.4432438910007477
centroids,cls,10,32,0.4467925727367401
centroids,cls,10,32,0.4481809735298157
centroids,cls,10,32,0.44994956254959106
centroids,cls,10,32,0.45264920592308044
centroids,cls,10,32,0.45533764362335205
centroids,cls,10,32,0.45821982622146606
centroids,cls,10,32,0.4603777825832367
centroids,cls,10,32,0.46294623613357544
centroids,cls,10,32,0.4687865674495697
centroids,cls,10,32,0.4745822250843048
centroids,cls,10,32,0.483587384223938
centroids,cls,10,32,0.4921184778213501
centroids,cls,10,32,0.5032201409339905
centroids,cls,10,32,0.5151695013046265
centroids,cls,10,32,0.519803524017334
centroids,cls,10,32,0.5232935547828674
centroids,cls,10,32,0.5342646241188049
centroids,cls,10,32,0.5435152649879456
centroids,cls,10,32,0.5504140257835388
centroids,cls,10,32,0.5600382089614868
centroids,cls,10,32,0.5676736831665039
centroids,cls,10,32,0.577469527721405
centroids,cls,10,32,0.5871872901916504
centroids,cls,10,32,0.6014693379402161
centroids,cls,10,32,0.6068103313446045
centroids,cls,10,32,0.6168994307518005
centroids,cls,10,32,0.6235456466674805
centroids,cls,10,32,0.6292198896408081
centroids,cls,10,32,0.6437374353408813
centroids,cls,10,32,0.6521320343017578
centroids,cls,10,32,0.6586790084838867
centroids,cls,10,32,0.6650795936584473
centroids,cls,10,32,0.6732953786849976
centroids,cls,10,32,0.6812727451324463
centroids,cls,10,32,0.690069317817688
centroids,cls,10,32,0.6942471265792847
centroids,cls,10,32,0.7070159912109375
centroids,cls,10,32,0.7147110104560852
centroids,cls,10,32,0.7220728993415833
centroids,cls,10,32,0.7275486588478088
centroids,cls,10,32,0.7367289662361145
centroids,cls,10,32,0.7431786060333252
centroids,cls,10,32,0.7495675683021545
centroids,cls,10,32,0.7558719515800476
centroids,cls,10,32,0.7632437944412231
centroids,cls,10,32,0.7676854133605957
centroids,cls,10,32,0.7760637998580933
centroids,cls,10,32,0.7801268100738525
centroids,cls,10,32,0.7850292921066284
centroids,cls,10,32,0.7876127362251282
centroids,cls,10,32,0.7936700582504272
centroids,cls,10,32,0.7971044778823853
centroids,cls,10,32,0.8010663986206055
centroids,cls,10,32,0.8027634620666504
centroids,cls,10,32,0.8059687614440918
centroids,cls,10,32,0.8083418607711792
centroids,cls,10,32,0.8106293082237244
centroids,cls,10,32,0.8137837052345276
centroids,cls,10,32,0.8153027892112732
centroids,cls,10,32,0.8175727128982544
centroids,cls,10,32,0.8194589018821716
centroids,cls,10,32,0.8211522698402405
centroids,cls,10,32,0.8231886625289917
centroids,cls,10,32,0.825249433517456
centroids,cls,10,32,0.8267505168914795
centroids,cls,10,32,0.8287142515182495
centroids,cls,10,32,0.8306266665458679
centroids,cls,10,32,0.8323138356208801
centroids,cls,10,32,0.8338044285774231
centroids,cls,10,32,0.8348618149757385
centroids,cls,10,32,0.8364817500114441
centroids,cls,10,32,0.8388112783432007
centroids,cls,10,32,0.8400348424911499
centroids,cls,10,32,0.8412894010543823
centroids,cls,10,32,0.8421695828437805
centroids,cls,10,32,0.8432417511940002
centroids,cls,10,32,0.8446940779685974
centroids,cls,10,32,0.846218466758728
centroids,cls,10,32,0.8484035730361938
centroids,cls,10,32,0.8495861291885376
centroids,cls,10,32,0.8506191372871399
centroids,cls,10,32,0.8514803647994995
centroids,cls,10,32,0.853003978729248
centroids,cls,10,32,0.8541548848152161
centroids,cls,10,32,0.8555426597595215
centroids,cls,10,32,0.8570495843887329
centroids,cls,10,32,0.8579413890838623
centroids,cls,10,32,0.8584042191505432
centroids,cls,10,32,0.8595935702323914
centroids,cls,10,32,0.8606069684028625
centroids,cls,10,32,0.861369252204895
centroids,cls,10,32,0.8625155091285706
centroids,cls,10,32,0.8641546964645386
centroids,cls,10,32,0.8653851747512817
centroids,cls,10,32,0.866465151309967
centroids,cls,10,32,0.867046594619751
centroids,cls,10,32,0.8678068518638611
centroids,cls,10,32,0.8688004016876221
centroids,cls,10,32,0.8697969913482666
centroids,cls,10,32,0.8704480528831482
centroids,cls,10,32,0.8708240985870361
centroids,cls,10,32,0.8717308640480042
centroids,cls,10,32,0.8724074959754944
centroids,cls,10,32,0.873097836971283
centroids,cls,10,32,0.8741481304168701
centroids,cls,10,32,0.8746239542961121
centroids,cls,10,32,0.8756833076477051
centroids,cls,10,32,0.8765445351600647
centroids,cls,10,32,0.877170205116272
centroids,cls,10,32,0.8776153326034546
centroids,cls,10,32,0.8784330487251282
centroids,cls,10,32,0.8790770769119263
centroids,cls,10,32,0.8795761466026306
centroids,cls,10,32,0.8800115585327148
centroids,cls,10,32,0.8812841176986694
centroids,cls,10,32,0.8816678524017334
centroids,cls,10,32,0.8823594450950623
centroids,cls,10,32,0.8829469084739685
centroids,cls,10,32,0.8837249279022217
centroids,cls,10,32,0.8842788934707642
centroids,cls,10,32,0.88565593957901
centroids,cls,10,32,0.88634192943573
centroids,cls,10,32,0.8867606520652771
centroids,cls,10,32,0.887809157371521
centroids,cls,10,32,0.8885489106178284
centroids,cls,10,32,0.889295756816864
centroids,cls,10,32,0.8901613354682922
centroids,cls,10,32,0.8907669186592102
centroids,cls,10,32,0.8911296129226685
centroids,cls,10,32,0.8916670083999634
centroids,cls,10,32,0.8926813006401062
centroids,cls,10,32,0.8931879997253418
centroids,cls,10,32,0.8936886787414551
centroids,cls,10,32,0.8945103287696838
centroids,cls,10,32,0.8950563073158264
centroids,cls,10,32,0.8957653045654297
centroids,cls,10,32,0.8961851596832275
centroids,cls,10,32,0.8966181874275208
centroids,cls,10,32,0.8975785374641418
centroids,cls,10,32,0.8981857299804688
centroids,cls,10,32,0.8988627195358276
centroids,cls,10,32,0.8992610573768616
centroids,cls,10,32,0.8997530937194824
centroids,cls,10,32,0.9002653360366821
centroids,cls,10,32,0.9008570909500122
centroids,cls,10,32,0.9013793468475342
centroids,cls,10,32,0.9019739627838135
centroids,cls,10,32,0.9024065732955933
centroids,cls,10,32,0.9028298258781433
centroids,cls,10,32,0.9031648635864258
centroids,cls,10,32,0.9035336375236511
centroids,cls,10,32,0.9037171006202698
centroids,cls,10,32,0.9039415717124939
centroids,cls,10,32,0.9043393731117249
centroids,cls,10,32,0.9050038456916809
centroids,cls,10,32,0.9052409529685974
centroids,cls,10,32,0.9055699706077576
centroids,cls,10,32,0.9058254957199097
centroids,cls,10,32,0.9060561060905457
centroids,cls,10,32,0.9064655303955078
centroids,cls,10,32,0.9066995978355408
centroids,cls,10,32,0.9068518280982971
centroids,cls,10,32,0.9070121645927429
centroids,cls,10,32,0.9072079062461853
centroids,cls,10,32,0.9074128866195679
centroids,cls,10,32,0.9075432419776917
centroids,cls,10,32,0.9077298641204834
centroids,cls,10,32,0.9078839421272278
centroids,cls,10,32,0.9081052541732788
centroids,cls,10,32,0.9082967042922974
centroids,cls,10,32,0.9085395336151123
centroids,cls,10,32,0.908667802810669
centroids,cls,10,32,0.9089434742927551
centroids,cls,10,32,0.9091071486473083
centroids,cls,10,32,0.9093801975250244
centroids,cls,10,32,0.909692108631134
centroids,cls,10,32,0.9098763465881348
centroids,cls,10,32,0.9100506901741028
centroids,cls,10,32,0.9102016091346741
centroids,cls,10,32,0.9103625416755676
centroids,cls,10,32,0.910663366317749
centroids,cls,10,32,0.9109082221984863
centroids,cls,10,32,0.9111970663070679
centroids,cls,10,32,0.911414384841919
centroids,cls,10,32,0.9116278290748596
centroids,cls,10,32,0.9120006561279297
centroids,cls,10,32,0.9123916625976562
centroids,cls,10,32,0.9128291010856628
centroids,cls,10,32,0.9131121039390564
centroids,cls,10,32,0.9134384393692017
centroids,cls,10,32,0.9137523770332336
centroids,cls,10,32,0.9141396284103394
centroids,cls,10,32,0.9147744178771973
centroids,cls,10,32,0.9154223203659058
centroids,cls,10,32,0.9162466526031494
centroids,cls,10,32,0.9166017770767212
centroids,cls,10,32,0.9174411296844482
centroids,cls,10,32,0.9178182482719421
centroids,cls,10,32,0.9182438850402832
centroids,cls,10,32,0.9186313152313232
centroids,cls,10,32,0.9189282655715942
centroids,cls,10,32,0.9192977547645569
centroids,cls,10,32,0.9193606972694397
centroids,cls,10,32,0.9195166230201721
centroids,cls,10,32,0.9196908473968506
centroids,cls,10,32,0.9199497699737549
centroids,cls,10,32,0.9201145172119141
centroids,cls,10,32,0.9203214049339294
centroids,cls,10,32,0.9206284284591675
centroids,cls,10,32,0.9209530353546143
centroids,cls,10,32,0.9212124943733215
centroids,cls,10,32,0.9216697812080383
centroids,cls,10,32,0.9218961000442505
centroids,cls,10,32,0.9220864772796631
centroids,cls,10,32,0.9224610328674316
centroids,cls,10,32,0.9227101802825928
centroids,cls,10,32,0.9230526685714722
centroids,cls,10,32,0.923551619052887
centroids,cls,10,32,0.9238993525505066
centroids,cls,10,32,0.924168586730957
centroids,cls,10,32,0.9245072603225708
centroids,cls,10,32,0.9250019788742065
centroids,cls,10,32,0.9253648519515991
centroids,cls,10,32,0.9256133437156677
centroids,cls,10,32,0.9259244799613953
centroids,cls,10,32,0.9261451959609985
centroids,cls,10,32,0.9264553785324097
centroids,cls,10,32,0.926722526550293
centroids,cls,10,32,0.9270808696746826
centroids,cls,10,32,0.9272273182868958
centroids,cls,10,32,0.9273870587348938
centroids,cls,10,32,0.9276062250137329
centroids,cls,10,32,0.9279830455780029
centroids,cls,10,32,0.9283012747764587
centroids,cls,10,32,0.92857825756073
centroids,cls,10,32,0.9288526773452759
centroids,cls,10,32,0.9292821884155273
centroids,cls,10,32,0.9296168088912964
centroids,cls,10,32,0.9298140406608582
centroids,cls,10,32,0.930004358291626
centroids,cls,10,32,0.9305980205535889
centroids,cls,10,32,0.9309300184249878
centroids,cls,10,32,0.9313041567802429
centroids,cls,10,32,0.9317535161972046
centroids,cls,10,32,0.9320824146270752
centroids,cls,10,32,0.9326831698417664
centroids,cls,10,32,0.9331786036491394
centroids,cls,10,32,0.9337171912193298
centroids,cls,10,32,0.9345608949661255
centroids,cls,10,32,0.9353881478309631
centroids,cls,10,32,0.936484158039093
centroids,cls,10,32,0.9372254014015198
centroids,cls,10,32,0.9381006956100464
centroids,cls,10,32,0.9388658404350281
centroids,cls,10,32,0.9406505823135376
centroids,cls,10,32,0.9416108727455139
centroids,cls,10,32,0.9430633187294006
centroids,cls,10,32,0.94386225938797
centroids,cls,10,32,0.9445897936820984
centroids,cls,10,32,0.9452289342880249
centroids,cls,10,32,0.9457382559776306
centroids,cls,10,32,0.9464306831359863
centroids,cls,10,32,0.9470759034156799
centroids,cls,10,32,0.9476970434188843
centroids,cls,10,32,0.948688805103302
centroids,cls,10,32,0.9492887258529663
centroids,cls,10,32,0.9498695731163025
centroids,cls,10,32,0.9509381055831909
centroids,cls,10,32,0.9516640305519104
centroids,cls,10,32,0.9524263739585876
centroids,cls,10,32,0.953482449054718
centroids,cls,10,32,0.9542104601860046
centroids,cls,10,32,0.9554798603057861
centroids,cls,10,32,0.9564769864082336
centroids,cls,10,32,0.9572653770446777
centroids,cls,10,32,0.9580227732658386
centroids,cls,10,32,0.9591022729873657
centroids,cls,10,32,0.9598131775856018
centroids,cls,10,32,0.9602895975112915
centroids,cls,10,32,0.9608820080757141
centroids,cls,10,32,0.9612225890159607
centroids,cls,10,32,0.961650013923645
centroids,cls,10,32,0.9620825052261353
centroids,cls,10,32,0.9624984860420227
centroids,cls,10,32,0.962955892086029
centroids,cls,10,32,0.9634363651275635
centroids,cls,10,32,0.9636811017990112
centroids,cls,10,32,0.9640299081802368
centroids,cls,10,32,0.9646080136299133
centroids,cls,10,32,0.9649587273597717
centroids,cls,10,32,0.9654098749160767
centroids,cls,10,32,0.9660611152648926
centroids,cls,10,32,0.9665219783782959
centroids,cls,10,32,0.9671380519866943
centroids,cls,10,32,0.9678552150726318
centroids,cls,10,32,0.9685826301574707
centroids,cls,10,32,0.9691100716590881
centroids,cls,10,32,0.9700120091438293
centroids,cls,10,32,0.9711210131645203
centroids,cls,10,32,0.9720969796180725
centroids,cls,10,32,0.9738101959228516
centroids,cls,10,32,0.9776725172996521
centroids,cls,10,32,0.9999990463256836
centroids,cls,10,32,0.9999991655349731
centroids,cls,10,32,0.9999992251396179
centroids,cls,10,32,0.9999992847442627
centroids,cls,10,32,0.9999992847442627
centroids,cls,10,32,0.9999993443489075
centroids,cls,10,32,0.9999993443489075
centroids,cls,10,32,0.9999994039535522
centroids,cls,10,32,0.9999994039535522
centroids,cls,10,32,0.9999994039535522
centroids,cls,10,32,0.999999463558197
centroids,cls,10,32,0.999999463558197
centroids,cls,10,32,0.999999463558197
centroids,cls,10,32,0.999999463558197
centroids,cls,10,32,0.9999995231628418
centroids,cls,10,32,0.9999995231628418
centroids,cls,10,32,0.9999995231628418
centroids,cls,10,32,0.9999995231628418
centroids,cls,10,32,0.9999995231628418
centroids,cls,10,32,0.9999995827674866
centroids,cls,10,32,0.9999995827674866
centroids,cls,10,32,0.9999995827674866
centroids,cls,10,32,0.9999995827674866
centroids,cls,10,32,0.9999995827674866
centroids,cls,10,32,0.9999995827674866
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999996423721313
centroids,cls,10,32,0.9999997019767761
centroids,cls,10,32,0.9999997019767761
centroids,cls,10,32,0.9999997019767761
centroids,cls,10,32,0.9999997019767761
centroids,cls,10,32,0.9999997019767761
centroids,cls,10,32,0.9999997019767761
centroids,cls,10,32,0.9999997019767761
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999997615814209
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998211860657
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999998807907104
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,0.9999999403953552
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.0000001192092896
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.000000238418579
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000003576278687
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000004768371582
centroids,cls,10,32,1.0000005960464478
centroids,cls,10,32,1.0000005960464478
centroids,cls,10,32,1.0000005960464478
centroids,cls,10,32,1.0000005960464478
centroids,cls,10,32,1.0000005960464478
centroids,cls,10,32,1.0000005960464478
centroids,cls,10,32,1.0000007152557373
centroids,cls,10,32,1.0000007152557373
centroids,cls,10,32,1.0000007152557373
centroids,cls,10,32,1.0000007152557373
centroids,cls,10,32,1.0000007152557373
centroids,cls,10,32,1.0000008344650269
centroids,cls,10,32,1.0000008344650269
centroids,cls,10,32,1.0000009536743164
centroids,cls,10,32,1.0000011920928955
latents,cls,10,32,0.11021918803453445
latents,cls,10,32,0.11395388841629028
latents,cls,10,32,0.11687417328357697
latents,cls,10,32,0.1178220808506012
latents,cls,10,32,0.11889152973890305
latents,cls,10,32,0.1195230558514595
latents,cls,10,32,0.12016653269529343
latents,cls,10,32,0.12048765271902084
latents,cls,10,32,0.12098011374473572
latents,cls,10,32,0.12118428200483322
latents,cls,10,32,0.12165407091379166
latents,cls,10,32,0.12200747430324554
latents,cls,10,32,0.12229097634553909
latents,cls,10,32,0.12274264544248581
latents,cls,10,32,0.12312101572751999
latents,cls,10,32,0.12348125129938126
latents,cls,10,32,0.12382927536964417
latents,cls,10,32,0.1241617426276207
latents,cls,10,32,0.12442349642515182
latents,cls,10,32,0.12471552938222885
latents,cls,10,32,0.1249915286898613
latents,cls,10,32,0.12525302171707153
latents,cls,10,32,0.12537328898906708
latents,cls,10,32,0.12565942108631134
latents,cls,10,32,0.125946044921875
latents,cls,10,32,0.1261485517024994
latents,cls,10,32,0.1264405995607376
latents,cls,10,32,0.12661652266979218
latents,cls,10,32,0.1270645558834076
latents,cls,10,32,0.12730750441551208
latents,cls,10,32,0.1274683177471161
latents,cls,10,32,0.1276061236858368
latents,cls,10,32,0.12779167294502258
latents,cls,10,32,0.12800224125385284
latents,cls,10,32,0.1283450722694397
latents,cls,10,32,0.12851497530937195
latents,cls,10,32,0.12864722311496735
latents,cls,10,32,0.12887638807296753
latents,cls,10,32,0.1291673630475998
latents,cls,10,32,0.12942016124725342
latents,cls,10,32,0.12954752147197723
latents,cls,10,32,0.12975740432739258
latents,cls,10,32,0.1299389749765396
latents,cls,10,32,0.13006891310214996
latents,cls,10,32,0.13033336400985718
latents,cls,10,32,0.1305525153875351
latents,cls,10,32,0.13064685463905334
latents,cls,10,32,0.1309209018945694
latents,cls,10,32,0.1311037689447403
latents,cls,10,32,0.13132447004318237
latents,cls,10,32,0.13148941099643707
latents,cls,10,32,0.13171233236789703
latents,cls,10,32,0.13187243044376373
latents,cls,10,32,0.1320711225271225
latents,cls,10,32,0.1323474645614624
latents,cls,10,32,0.13264872133731842
latents,cls,10,32,0.1327962726354599
latents,cls,10,32,0.13292177021503448
latents,cls,10,32,0.13305680453777313
latents,cls,10,32,0.1331806480884552
latents,cls,10,32,0.1332898885011673
latents,cls,10,32,0.1334766298532486
latents,cls,10,32,0.13365115225315094
latents,cls,10,32,0.13379314541816711
latents,cls,10,32,0.1339646279811859
latents,cls,10,32,0.1340111345052719
latents,cls,10,32,0.1341758668422699
latents,cls,10,32,0.13432914018630981
latents,cls,10,32,0.13445836305618286
latents,cls,10,32,0.13461104035377502
latents,cls,10,32,0.1348343789577484
latents,cls,10,32,0.13496710360050201
latents,cls,10,32,0.13527080416679382
latents,cls,10,32,0.13538512587547302
latents,cls,10,32,0.1355261206626892
latents,cls,10,32,0.13567793369293213
latents,cls,10,32,0.13582344353199005
latents,cls,10,32,0.13607388734817505
latents,cls,10,32,0.13622771203517914
latents,cls,10,32,0.13630174100399017
latents,cls,10,32,0.1365264356136322
latents,cls,10,32,0.1368313431739807
latents,cls,10,32,0.1369093507528305
latents,cls,10,32,0.13709552586078644
latents,cls,10,32,0.13728611171245575
latents,cls,10,32,0.13745556771755219
latents,cls,10,32,0.13761115074157715
latents,cls,10,32,0.1378389298915863
latents,cls,10,32,0.137996107339859
latents,cls,10,32,0.1381564736366272
latents,cls,10,32,0.13841770589351654
latents,cls,10,32,0.13861510157585144
latents,cls,10,32,0.1387409269809723
latents,cls,10,32,0.13897687196731567
latents,cls,10,32,0.13919231295585632
latents,cls,10,32,0.13939645886421204
latents,cls,10,32,0.13955743610858917
latents,cls,10,32,0.139724463224411
latents,cls,10,32,0.1398770660161972
latents,cls,10,32,0.13998080790042877
latents,cls,10,32,0.14012324810028076
latents,cls,10,32,0.14040128886699677
latents,cls,10,32,0.14053553342819214
latents,cls,10,32,0.14076873660087585
latents,cls,10,32,0.1409226655960083
latents,cls,10,32,0.14120042324066162
latents,cls,10,32,0.14144916832447052
latents,cls,10,32,0.14165957272052765
latents,cls,10,32,0.14194531738758087
latents,cls,10,32,0.14209091663360596
latents,cls,10,32,0.14233428239822388
latents,cls,10,32,0.14250849187374115
latents,cls,10,32,0.1428660899400711
latents,cls,10,32,0.1430327594280243
latents,cls,10,32,0.14317433536052704
latents,cls,10,32,0.14347201585769653
latents,cls,10,32,0.14362561702728271
latents,cls,10,32,0.14394095540046692
latents,cls,10,32,0.14417560398578644
latents,cls,10,32,0.1443629115819931
latents,cls,10,32,0.14468568563461304
latents,cls,10,32,0.14500895142555237
latents,cls,10,32,0.14511212706565857
latents,cls,10,32,0.14540225267410278
latents,cls,10,32,0.14565937221050262
latents,cls,10,32,0.14599256217479706
latents,cls,10,32,0.14616911113262177
latents,cls,10,32,0.14645251631736755
latents,cls,10,32,0.1466902792453766
latents,cls,10,32,0.14697635173797607
latents,cls,10,32,0.14721566438674927
latents,cls,10,32,0.1476249098777771
latents,cls,10,32,0.1479126214981079
latents,cls,10,32,0.14825846254825592
latents,cls,10,32,0.14863023161888123
latents,cls,10,32,0.1490422636270523
latents,cls,10,32,0.14967520534992218
latents,cls,10,32,0.15003637969493866
latents,cls,10,32,0.15021227300167084
latents,cls,10,32,0.15036165714263916
latents,cls,10,32,0.1507692039012909
latents,cls,10,32,0.15102618932724
latents,cls,10,32,0.15127159655094147
latents,cls,10,32,0.15173108875751495
latents,cls,10,32,0.15222379565238953
latents,cls,10,32,0.15285684168338776
latents,cls,10,32,0.15329134464263916
latents,cls,10,32,0.1538923978805542
latents,cls,10,32,0.15460389852523804
latents,cls,10,32,0.15536537766456604
latents,cls,10,32,0.15600532293319702
latents,cls,10,32,0.15635448694229126
latents,cls,10,32,0.15694773197174072
latents,cls,10,32,0.15738360583782196
latents,cls,10,32,0.1579868197441101
latents,cls,10,32,0.15875907242298126
latents,cls,10,32,0.15963773429393768
latents,cls,10,32,0.16028600931167603
latents,cls,10,32,0.16194240748882294
latents,cls,10,32,0.1627742201089859
latents,cls,10,32,0.16412584483623505
latents,cls,10,32,0.16516120731830597
latents,cls,10,32,0.16658608615398407
latents,cls,10,32,0.16721439361572266
latents,cls,10,32,0.16888192296028137
latents,cls,10,32,0.17145739495754242
latents,cls,10,32,0.17248620092868805
latents,cls,10,32,0.17358550429344177
latents,cls,10,32,0.17486374080181122
latents,cls,10,32,0.17661602795124054
latents,cls,10,32,0.1789863109588623
latents,cls,10,32,0.18066109716892242
latents,cls,10,32,0.1827414333820343
latents,cls,10,32,0.18546253442764282
latents,cls,10,32,0.18887893855571747
latents,cls,10,32,0.19163855910301208
latents,cls,10,32,0.19334685802459717
latents,cls,10,32,0.19523508846759796
latents,cls,10,32,0.1973446011543274
latents,cls,10,32,0.19925187528133392
latents,cls,10,32,0.2024070918560028
latents,cls,10,32,0.20431551337242126
latents,cls,10,32,0.20755572617053986
latents,cls,10,32,0.2114155888557434
latents,cls,10,32,0.21483993530273438
latents,cls,10,32,0.2178518921136856
latents,cls,10,32,0.22049227356910706
latents,cls,10,32,0.2225744128227234
latents,cls,10,32,0.2295062094926834
latents,cls,10,32,0.23363591730594635
latents,cls,10,32,0.23651258647441864
latents,cls,10,32,0.2404761016368866
latents,cls,10,32,0.24525503814220428
latents,cls,10,32,0.2493763267993927
latents,cls,10,32,0.2560470998287201
latents,cls,10,32,0.2591501772403717
latents,cls,10,32,0.2641066610813141
latents,cls,10,32,0.27139562368392944
latents,cls,10,32,0.2757856249809265
latents,cls,10,32,0.28148242831230164
latents,cls,10,32,0.2850009500980377
latents,cls,10,32,0.2916627824306488
latents,cls,10,32,0.2976876497268677
latents,cls,10,32,0.300923228263855
latents,cls,10,32,0.30452045798301697
latents,cls,10,32,0.30967631936073303
latents,cls,10,32,0.3126341700553894
latents,cls,10,32,0.3203209638595581
latents,cls,10,32,0.32336559891700745
latents,cls,10,32,0.3258611857891083
latents,cls,10,32,0.3323093056678772
latents,cls,10,32,0.33679452538490295
latents,cls,10,32,0.34215837717056274
latents,cls,10,32,0.3455796539783478
latents,cls,10,32,0.34937795996665955
latents,cls,10,32,0.3521777391433716
latents,cls,10,32,0.3560992479324341
latents,cls,10,32,0.3582747280597687
latents,cls,10,32,0.3601952791213989
latents,cls,10,32,0.3621666133403778
latents,cls,10,32,0.36416947841644287
latents,cls,10,32,0.3657214343547821
latents,cls,10,32,0.3670031726360321
latents,cls,10,32,0.36846253275871277
latents,cls,10,32,0.37007051706314087
latents,cls,10,32,0.37092137336730957
latents,cls,10,32,0.3720952272415161
latents,cls,10,32,0.3729136288166046
latents,cls,10,32,0.37414494156837463
latents,cls,10,32,0.37569060921669006
latents,cls,10,32,0.37723758816719055
latents,cls,10,32,0.3785085678100586
latents,cls,10,32,0.37986406683921814
latents,cls,10,32,0.38082027435302734
latents,cls,10,32,0.3817640244960785
latents,cls,10,32,0.3824659585952759
latents,cls,10,32,0.38317981362342834
latents,cls,10,32,0.3839207887649536
latents,cls,10,32,0.3847794234752655
latents,cls,10,32,0.38542625308036804
latents,cls,10,32,0.3860049247741699
latents,cls,10,32,0.38702964782714844
latents,cls,10,32,0.3878609538078308
latents,cls,10,32,0.3885127007961273
latents,cls,10,32,0.3899596035480499
latents,cls,10,32,0.3912683129310608
latents,cls,10,32,0.39223966002464294
latents,cls,10,32,0.392961323261261
latents,cls,10,32,0.3936747610569
latents,cls,10,32,0.3946060240268707
latents,cls,10,32,0.39523565769195557
latents,cls,10,32,0.3958261013031006
latents,cls,10,32,0.3962043225765228
latents,cls,10,32,0.3968287408351898
latents,cls,10,32,0.39733320474624634
latents,cls,10,32,0.3977625072002411
latents,cls,10,32,0.3986375331878662
latents,cls,10,32,0.39965227246284485
latents,cls,10,32,0.40065667033195496
latents,cls,10,32,0.401421457529068
latents,cls,10,32,0.4020427465438843
latents,cls,10,32,0.40267232060432434
latents,cls,10,32,0.4032246768474579
latents,cls,10,32,0.4038156270980835
latents,cls,10,32,0.4041876792907715
latents,cls,10,32,0.40503862500190735
latents,cls,10,32,0.40588828921318054
latents,cls,10,32,0.40651747584342957
latents,cls,10,32,0.4071193337440491
latents,cls,10,32,0.40794211626052856
latents,cls,10,32,0.4086241126060486
latents,cls,10,32,0.40916532278060913
latents,cls,10,32,0.40941759943962097
latents,cls,10,32,0.4098684787750244
latents,cls,10,32,0.41047051548957825
latents,cls,10,32,0.4108715355396271
latents,cls,10,32,0.41144096851348877
latents,cls,10,32,0.4120144546031952
latents,cls,10,32,0.41244786977767944
latents,cls,10,32,0.4129650890827179
latents,cls,10,32,0.41339051723480225
latents,cls,10,32,0.4142739772796631
latents,cls,10,32,0.4147304594516754
latents,cls,10,32,0.4151240885257721
latents,cls,10,32,0.4154419004917145
latents,cls,10,32,0.4158809781074524
latents,cls,10,32,0.4164138734340668
latents,cls,10,32,0.41689008474349976
latents,cls,10,32,0.41773849725723267
latents,cls,10,32,0.4185446500778198
latents,cls,10,32,0.4188134968280792
latents,cls,10,32,0.4193597733974457
latents,cls,10,32,0.419822633266449
latents,cls,10,32,0.4203419089317322
latents,cls,10,32,0.4208899140357971
latents,cls,10,32,0.4214639663696289
latents,cls,10,32,0.42214447259902954
latents,cls,10,32,0.4224795699119568
latents,cls,10,32,0.4230768382549286
latents,cls,10,32,0.423615425825119
latents,cls,10,32,0.4240759313106537
latents,cls,10,32,0.4245791435241699
latents,cls,10,32,0.42499157786369324
latents,cls,10,32,0.4254152476787567
latents,cls,10,32,0.4259135127067566
latents,cls,10,32,0.4264809489250183
latents,cls,10,32,0.4269574284553528
latents,cls,10,32,0.4274252951145172
latents,cls,10,32,0.4278821349143982
latents,cls,10,32,0.42826032638549805
latents,cls,10,32,0.4285566806793213
latents,cls,10,32,0.42892447113990784
latents,cls,10,32,0.4293360114097595
latents,cls,10,32,0.4297032058238983
latents,cls,10,32,0.43016108870506287
latents,cls,10,32,0.43084967136383057
latents,cls,10,32,0.43148526549339294
latents,cls,10,32,0.43217021226882935
latents,cls,10,32,0.43263640999794006
latents,cls,10,32,0.43304553627967834
latents,cls,10,32,0.43333590030670166
latents,cls,10,32,0.4336979389190674
latents,cls,10,32,0.43399572372436523
latents,cls,10,32,0.43424534797668457
latents,cls,10,32,0.4346899688243866
latents,cls,10,32,0.43490761518478394
latents,cls,10,32,0.435513973236084
latents,cls,10,32,0.43591031432151794
latents,cls,10,32,0.43638157844543457
latents,cls,10,32,0.4369739890098572
latents,cls,10,32,0.43734997510910034
latents,cls,10,32,0.4376749098300934
latents,cls,10,32,0.4378933310508728
latents,cls,10,32,0.4381300210952759
latents,cls,10,32,0.43886300921440125
latents,cls,10,32,0.43937841057777405
latents,cls,10,32,0.4396466314792633
latents,cls,10,32,0.43994200229644775
latents,cls,10,32,0.4403344988822937
latents,cls,10,32,0.4408239424228668
latents,cls,10,32,0.44124794006347656
latents,cls,10,32,0.44166189432144165
latents,cls,10,32,0.442005455493927
latents,cls,10,32,0.44245171546936035
latents,cls,10,32,0.44295984506607056
latents,cls,10,32,0.44324979186058044
latents,cls,10,32,0.4435238838195801
latents,cls,10,32,0.44386711716651917
latents,cls,10,32,0.4444529414176941
latents,cls,10,32,0.44488006830215454
latents,cls,10,32,0.445313036441803
latents,cls,10,32,0.44563502073287964
latents,cls,10,32,0.44607043266296387
latents,cls,10,32,0.4465482532978058
latents,cls,10,32,0.44707515835762024
latents,cls,10,32,0.4474698603153229
latents,cls,10,32,0.44809019565582275
latents,cls,10,32,0.44839659333229065
latents,cls,10,32,0.4488660395145416
latents,cls,10,32,0.44909635186195374
latents,cls,10,32,0.449397474527359
latents,cls,10,32,0.449907124042511
latents,cls,10,32,0.45076143741607666
latents,cls,10,32,0.4512845575809479
latents,cls,10,32,0.45190203189849854
latents,cls,10,32,0.45239219069480896
latents,cls,10,32,0.4529087245464325
latents,cls,10,32,0.4534384608268738
latents,cls,10,32,0.45439818501472473
latents,cls,10,32,0.45475125312805176
latents,cls,10,32,0.45551615953445435
latents,cls,10,32,0.4559019207954407
latents,cls,10,32,0.45632946491241455
latents,cls,10,32,0.456752210855484
latents,cls,10,32,0.4574896991252899
latents,cls,10,32,0.45788756012916565
latents,cls,10,32,0.4583894908428192
latents,cls,10,32,0.4590069055557251
latents,cls,10,32,0.45997652411460876
latents,cls,10,32,0.4603612422943115
latents,cls,10,32,0.4606969654560089
latents,cls,10,32,0.4612303674221039
latents,cls,10,32,0.4616691768169403
latents,cls,10,32,0.4623063802719116
latents,cls,10,32,0.46283987164497375
latents,cls,10,32,0.4635428190231323
latents,cls,10,32,0.46418997645378113
latents,cls,10,32,0.4646974205970764
latents,cls,10,32,0.46538063883781433
latents,cls,10,32,0.4663790762424469
latents,cls,10,32,0.4669104516506195
latents,cls,10,32,0.46747180819511414
latents,cls,10,32,0.4683223366737366
latents,cls,10,32,0.4686451256275177
latents,cls,10,32,0.4689699709415436
latents,cls,10,32,0.469670832157135
latents,cls,10,32,0.47051310539245605
latents,cls,10,32,0.4710344672203064
latents,cls,10,32,0.4719489514827728
latents,cls,10,32,0.4728969931602478
latents,cls,10,32,0.473675012588501
latents,cls,10,32,0.47429099678993225
latents,cls,10,32,0.47547730803489685
latents,cls,10,32,0.47604498267173767
latents,cls,10,32,0.47670048475265503
latents,cls,10,32,0.4777205288410187
latents,cls,10,32,0.4783703684806824
latents,cls,10,32,0.4788868725299835
latents,cls,10,32,0.4795452356338501
latents,cls,10,32,0.48055437207221985
latents,cls,10,32,0.4811439514160156
latents,cls,10,32,0.48220744729042053
latents,cls,10,32,0.483344167470932
latents,cls,10,32,0.48464587330818176
latents,cls,10,32,0.48581352829933167
latents,cls,10,32,0.48788413405418396
latents,cls,10,32,0.4891681373119354
latents,cls,10,32,0.4915991425514221
latents,cls,10,32,0.49281013011932373
latents,cls,10,32,0.4948447644710541
latents,cls,10,32,0.49828171730041504
latents,cls,10,32,0.5022472739219666
latents,cls,10,32,0.505668580532074
latents,cls,10,32,0.5097061395645142
latents,cls,10,32,0.5154176950454712
latents,cls,10,32,0.521014928817749
latents,cls,10,32,0.5256171226501465
latents,cls,10,32,0.5371394753456116
latents,cls,10,32,0.5444007515907288
latents,cls,10,32,0.548547089099884
latents,cls,10,32,0.5543919205665588
latents,cls,10,32,0.5588635206222534
latents,cls,10,32,0.565740704536438
latents,cls,10,32,0.5693244934082031
latents,cls,10,32,0.5741180181503296
latents,cls,10,32,0.5769658088684082
latents,cls,10,32,0.5814835429191589
latents,cls,10,32,0.5856085419654846
latents,cls,10,32,0.5882541537284851
latents,cls,10,32,0.5921568870544434
latents,cls,10,32,0.5993400812149048
latents,cls,10,32,0.602851390838623
latents,cls,10,32,0.6064034700393677
latents,cls,10,32,0.6129406690597534
latents,cls,10,32,0.6192059516906738
latents,cls,10,32,0.6270653605461121
latents,cls,10,32,0.6321821212768555
latents,cls,10,32,0.6383147239685059
latents,cls,10,32,0.6418353319168091
latents,cls,10,32,0.6469685435295105
latents,cls,10,32,0.6536665558815002
latents,cls,10,32,0.6613309979438782
latents,cls,10,32,0.6648336052894592
latents,cls,10,32,0.6701437830924988
latents,cls,10,32,0.6765179634094238
latents,cls,10,32,0.6812470555305481
latents,cls,10,32,0.6869632005691528
latents,cls,10,32,0.6915031671524048
latents,cls,10,32,0.6987993717193604
latents,cls,10,32,0.7030249238014221
latents,cls,10,32,0.7091634273529053
latents,cls,10,32,0.7142183184623718
latents,cls,10,32,0.7194405198097229
latents,cls,10,32,0.7234130501747131
latents,cls,10,32,0.7262900471687317
latents,cls,10,32,0.734915018081665
latents,cls,10,32,0.7415269613265991
latents,cls,10,32,0.7478271126747131
latents,cls,10,32,0.7567572593688965
latents,cls,10,32,0.7620953321456909
latents,cls,10,32,0.7663071751594543
latents,cls,10,32,0.7701274156570435
latents,cls,10,32,0.7774029970169067
latents,cls,10,32,0.7832692861557007
latents,cls,10,32,0.7899323105812073
latents,cls,10,32,0.7952866554260254
latents,cls,10,32,0.8000503182411194
latents,cls,10,32,0.8051394820213318
latents,cls,10,32,0.8104614615440369
latents,cls,10,32,0.8158108592033386
latents,cls,10,32,0.8174263834953308
latents,cls,10,32,0.8195300102233887
latents,cls,10,32,0.8228941559791565
latents,cls,10,32,0.8260089755058289
latents,cls,10,32,0.828493058681488
latents,cls,10,32,0.8305670022964478
latents,cls,10,32,0.8330106735229492
latents,cls,10,32,0.8338439464569092
latents,cls,10,32,0.8356357216835022
latents,cls,10,32,0.8376261591911316
latents,cls,10,32,0.839241623878479
latents,cls,10,32,0.8403601050376892
latents,cls,10,32,0.8419055938720703
latents,cls,10,32,0.8437337279319763
latents,cls,10,32,0.845298707485199
latents,cls,10,32,0.8469679951667786
latents,cls,10,32,0.8481531739234924
latents,cls,10,32,0.8495636582374573
latents,cls,10,32,0.85150545835495
latents,cls,10,32,0.8526875376701355
latents,cls,10,32,0.8543674349784851
latents,cls,10,32,0.8559347987174988
latents,cls,10,32,0.8571985363960266
latents,cls,10,32,0.8584263324737549
latents,cls,10,32,0.8594369292259216
latents,cls,10,32,0.8624258637428284
latents,cls,10,32,0.8640724420547485
latents,cls,10,32,0.8655868172645569
latents,cls,10,32,0.8672001361846924
latents,cls,10,32,0.868420422077179
latents,cls,10,32,0.8693451285362244
latents,cls,10,32,0.8703474402427673
latents,cls,10,32,0.871383786201477
latents,cls,10,32,0.8721258044242859
latents,cls,10,32,0.8733794093132019
latents,cls,10,32,0.8745021820068359
latents,cls,10,32,0.8755113482475281
latents,cls,10,32,0.8767858147621155
latents,cls,10,32,0.8787353038787842
latents,cls,10,32,0.8800896406173706
latents,cls,10,32,0.8815187215805054
latents,cls,10,32,0.8824242949485779
latents,cls,10,32,0.8829385638237
latents,cls,10,32,0.8843870759010315
latents,cls,10,32,0.8852764368057251
latents,cls,10,32,0.8859304785728455
latents,cls,10,32,0.8865305185317993
latents,cls,10,32,0.8874139189720154
latents,cls,10,32,0.8890505433082581
latents,cls,10,32,0.8900049924850464
latents,cls,10,32,0.8914123177528381
latents,cls,10,32,0.8930007815361023
latents,cls,10,32,0.8942180871963501
latents,cls,10,32,0.8951565623283386
latents,cls,10,32,0.8963445425033569
latents,cls,10,32,0.89784175157547
latents,cls,10,32,0.8987901210784912
latents,cls,10,32,0.9008041620254517
latents,cls,10,32,0.901460587978363
latents,cls,10,32,0.9024326205253601
latents,cls,10,32,0.9030331969261169
latents,cls,10,32,0.9037640690803528
latents,cls,10,32,0.9042722582817078
latents,cls,10,32,0.9049087762832642
latents,cls,10,32,0.9052347540855408
latents,cls,10,32,0.9057176113128662
latents,cls,10,32,0.9062409996986389
latents,cls,10,32,0.906680703163147
latents,cls,10,32,0.9072117209434509
latents,cls,10,32,0.9074728488922119
latents,cls,10,32,0.9076849818229675
latents,cls,10,32,0.9081151485443115
latents,cls,10,32,0.9084199666976929
latents,cls,10,32,0.9086622595787048
latents,cls,10,32,0.9090524315834045
latents,cls,10,32,0.9092631936073303
latents,cls,10,32,0.9096293449401855
latents,cls,10,32,0.909983217716217
latents,cls,10,32,0.9103488326072693
latents,cls,10,32,0.9106692671775818
latents,cls,10,32,0.9110733866691589
latents,cls,10,32,0.9115433692932129
latents,cls,10,32,0.9119778275489807
latents,cls,10,32,0.9123682379722595
latents,cls,10,32,0.91298907995224
latents,cls,10,32,0.9132388830184937
latents,cls,10,32,0.9139236807823181
latents,cls,10,32,0.914732813835144
latents,cls,10,32,0.9155633449554443
latents,cls,10,32,0.9162366986274719
latents,cls,10,32,0.9166086912155151
latents,cls,10,32,0.917212188243866
latents,cls,10,32,0.9180623888969421
latents,cls,10,32,0.9185367226600647
latents,cls,10,32,0.9188938140869141
latents,cls,10,32,0.9192131757736206
latents,cls,10,32,0.9196776747703552
latents,cls,10,32,0.9200226664543152
latents,cls,10,32,0.9205347299575806
latents,cls,10,32,0.9207267165184021
latents,cls,10,32,0.9208495020866394
latents,cls,10,32,0.9216233491897583
latents,cls,10,32,0.922177791595459
latents,cls,10,32,0.9228461980819702
latents,cls,10,32,0.9233521819114685
latents,cls,10,32,0.9236674308776855
latents,cls,10,32,0.9242526292800903
latents,cls,10,32,0.9246901273727417
latents,cls,10,32,0.9250797033309937
latents,cls,10,32,0.9255237579345703
latents,cls,10,32,0.926151692867279
latents,cls,10,32,0.9267697334289551
latents,cls,10,32,0.9276115298271179
latents,cls,10,32,0.9285180568695068
latents,cls,10,32,0.9290844798088074
latents,cls,10,32,0.9295528531074524
latents,cls,10,32,0.9300252199172974
latents,cls,10,32,0.9306038022041321
latents,cls,10,32,0.9313415288925171
latents,cls,10,32,0.9317213296890259
latents,cls,10,32,0.9321108460426331
latents,cls,10,32,0.9330883622169495
latents,cls,10,32,0.9338342547416687
latents,cls,10,32,0.9346319437026978
latents,cls,10,32,0.9354716539382935
latents,cls,10,32,0.9360030293464661
latents,cls,10,32,0.937112033367157
latents,cls,10,32,0.9379748106002808
latents,cls,10,32,0.9389216303825378
latents,cls,10,32,0.9395167827606201
latents,cls,10,32,0.9401307702064514
latents,cls,10,32,0.9407197833061218
latents,cls,10,32,0.9416666626930237
latents,cls,10,32,0.9427594542503357
latents,cls,10,32,0.9436338543891907
latents,cls,10,32,0.9442668557167053
latents,cls,10,32,0.9448270797729492
latents,cls,10,32,0.945328950881958
latents,cls,10,32,0.9460495114326477
latents,cls,10,32,0.9465143084526062
latents,cls,10,32,0.9469988942146301
latents,cls,10,32,0.9478815793991089
latents,cls,10,32,0.9485519528388977
latents,cls,10,32,0.9490489363670349
latents,cls,10,32,0.9496448040008545
latents,cls,10,32,0.9501631259918213
latents,cls,10,32,0.9506471753120422
latents,cls,10,32,0.9511048197746277
latents,cls,10,32,0.9516393542289734
latents,cls,10,32,0.9521664381027222
latents,cls,10,32,0.9527073502540588
latents,cls,10,32,0.9531195759773254
latents,cls,10,32,0.9539821147918701
latents,cls,10,32,0.9545804858207703
latents,cls,10,32,0.9548383355140686
latents,cls,10,32,0.9553134441375732
latents,cls,10,32,0.9557515382766724
latents,cls,10,32,0.9562040567398071
latents,cls,10,32,0.9570621848106384
latents,cls,10,32,0.9580891728401184
latents,cls,10,32,0.9598075151443481
latents,cls,10,32,0.9999986886978149
latents,cls,10,32,0.9999991655349731
latents,cls,10,32,0.9999992251396179
latents,cls,10,32,0.9999992847442627
latents,cls,10,32,0.9999993443489075
latents,cls,10,32,0.9999993443489075
latents,cls,10,32,0.9999994039535522
latents,cls,10,32,0.9999994039535522
latents,cls,10,32,0.999999463558197
latents,cls,10,32,0.999999463558197
latents,cls,10,32,0.999999463558197
latents,cls,10,32,0.999999463558197
latents,cls,10,32,0.9999995231628418
latents,cls,10,32,0.9999995231628418
latents,cls,10,32,0.9999995231628418
latents,cls,10,32,0.9999995231628418
latents,cls,10,32,0.9999995827674866
latents,cls,10,32,0.9999995827674866
latents,cls,10,32,0.9999995827674866
latents,cls,10,32,0.9999995827674866
latents,cls,10,32,0.9999996423721313
latents,cls,10,32,0.9999996423721313
latents,cls,10,32,0.9999996423721313
latents,cls,10,32,0.9999996423721313
latents,cls,10,32,0.9999996423721313
latents,cls,10,32,0.9999997019767761
latents,cls,10,32,0.9999997019767761
latents,cls,10,32,0.9999997019767761
latents,cls,10,32,0.9999997019767761
latents,cls,10,32,0.9999997019767761
latents,cls,10,32,0.9999997019767761
latents,cls,10,32,0.9999997615814209
latents,cls,10,32,0.9999997615814209
latents,cls,10,32,0.9999997615814209
latents,cls,10,32,0.9999997615814209
latents,cls,10,32,0.9999997615814209
latents,cls,10,32,0.9999997615814209
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998211860657
latents,cls,10,32,0.9999998807907104
latents,cls,10,32,0.9999998807907104
latents,cls,10,32,0.9999998807907104
latents,cls,10,32,0.9999998807907104
latents,cls,10,32,0.9999998807907104
latents,cls,10,32,0.9999998807907104
latents,cls,10,32,0.9999998807907104
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,0.9999999403953552
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.0000001192092896
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.000000238418579
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000003576278687
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000004768371582
latents,cls,10,32,1.0000005960464478
latents,cls,10,32,1.0000005960464478
latents,cls,10,32,1.0000005960464478
latents,cls,10,32,1.0000005960464478
latents,cls,10,32,1.0000007152557373
latents,cls,10,32,1.0000007152557373
latents,cls,10,32,1.0000007152557373
latents,cls,10,32,1.0000008344650269
latents,cls,10,32,1.0000008344650269
latents,cls,10,32,1.000001072883606


==> data/probe_accuracy_vs_sparsity-dogs.csv <==
k,Latents,Centroids
8,58.63035019455253,60.35875486381323
16,63.0420233463035,65.92295719844358
32,66.51284046692606,69.39299610894942
64,69.05758754863814,72.25992217898833


==> data/probe_accuracy_vs_sparsity.csv <==
K,Centroids,Latents
8,90.162532,88.919279
16,92.058787,90.775286
32,93.731988,92.404570
64,94.723438,93.744380


==> data/spurious_feature_hypothesis.csv <==
correlation,latent_accuracy_mean,latent_accuracy_std,gradient_accuracy_mean,gradient_accuracy_std
0,14.042,1.397989986,10.5,0.22297982
0.2,30.344,4.617889561,26.406,0.519291825
0.4,60.676,1.969371473,46.148,1.069063141
0.6,82.628,1.804698313,65.108,2.469497115
0.8,91.452,0.489791792,84.642,0.885469367
1,99.438,0.157403939,99.728,0.130445391

